Learning from missing data with the Latent Block Model

Missing data can be informative. Ignoring this information can lead to misleading conclusions when the data model does not allow information to be extracted from the missing data. We propose a co-clustering model, based on the Latent Block Model, that aims to take advantage of this nonignorable nonresponses, also known as Missing Not At Random data (MNAR). A variational expectation-maximization algorithm is derived to perform inference and a model selection criterion is presented. We assess the proposed approach on a simulation study, before using our model on the voting records from the lower house of the French Parliament, where our analysis brings out relevant groups of MPs and texts, together with a sensible interpretation of the behavior of non-voters.

==> lbm_nmar_article/data_parliament/deputes.json <==
[{"nom": "Louwagie", "prenom": "V\u00e9ronique", "groupe": "LR"}, {"nom": "Griveaux", "prenom": "Benjamin", "groupe": "LaREM"}, {"nom": "Portarrieu", "prenom": "Jean-Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Toutut-Picard", "prenom": "\u00c9lisabeth", "groupe": "LaREM"}, {"nom": "Muschotti", "prenom": "C\u00e9cile", "groupe": "LaREM"}, {"nom": "Ferrara", "prenom": "Jean-Jacques", "groupe": "LR"}, {"nom": "Martin", "prenom": "Didier", "groupe": "LaREM"}, {"nom": "Molac", "prenom": "Paul", "groupe": "LT"}, {"nom": "Charvier", "prenom": "Fannette", "groupe": "LaREM"}, {"nom": "Jacques", "prenom": "Jean-Michel", "groupe": "LaREM"}, {"nom": "Becht", "prenom": "Olivier", "groupe": "UDI-AGIR"}, {"nom": "M\u00e9lenchon", "prenom": "Jean-Luc", "groupe": "FI"}, {"nom": "Brocard", "prenom": "Blandine", "groupe": "LaREM"}, {"nom": "Teissier", "prenom": "Guy", "groupe": "LR"}, {"nom": "Baudu", "prenom": "St\u00e9phane", "groupe": "MODEM"}, {"nom": "Provendier", "prenom": "Florence", "groupe": "LaREM"}, {"nom": "Kamowski", "prenom": "Catherine", "groupe": "LaREM"}, {"nom": "Brun", "prenom": "Fabrice", "groupe": "LR"}, {"nom": "Untermaier", "prenom": "C\u00e9cile", "groupe": "SOC"}, {"nom": "Daniel", "prenom": "Yves", "groupe": "LaREM"}, {"nom": "El Guerrab", "prenom": "M'jid", "groupe": "LT"}, {"nom": "Vigier", "prenom": "Jean-Pierre", "groupe": "LR"}, {"nom": "Descrozaille", "prenom": "Fr\u00e9d\u00e9ric", "groupe": "LaREM"}, {"nom": "Adam", "prenom": "Damien", "groupe": "LaREM"}, {"nom": "Hai", "prenom": "Nadia", "groupe": "LaREM"}, {"nom": "Nury", "prenom": "J\u00e9r\u00f4me", "groupe": "LR"}, {"nom": "Maquet", "prenom": "Jacqueline", "groupe": "LaREM"}, {"nom": "Mahjoubi", "prenom": "Mounir", "groupe": "LaREM"}, {"nom": "Iborra", "prenom": "Monique", "groupe": "LaREM"}, {"nom": "Masson", "prenom": "Jean-Louis", "groupe": "LR"}, {"nom": "Colombani", "prenom": "Paul-Andr\u00e9", "groupe": "LT"}, {"nom": "Reda", "prenom": "Robin", "groupe": "LR"}, {"nom": "Thourot", "prenom": "Alice", "groupe": "LaREM"}, {"nom": "Rouillard", "prenom": "Gwendal", "groupe": "LaREM"}, {"nom": "Alauzet", "prenom": "\u00c9ric", "groupe": "LaREM"}, {"nom": "Belhaddad", "prenom": "Belkhir", "groupe": "LaREM"}, {"nom": "Racon-Bouzon", "prenom": "Cathy", "groupe": "LaREM"}, {"nom": "Adam", "prenom": "L\u00e9na\u00efck", "groupe": "LaREM"}, {"nom": "Bonnell", "prenom": "Bruno", "groupe": "LaREM"}, {"nom": "Ahamada", "prenom": "Sa\u00efd", "groupe": "LaREM"}, {"nom": "Lavergne", "prenom": "Pascal", "groupe": "LaREM"}, {"nom": "Travert", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Poletti", "prenom": "B\u00e9reng\u00e8re", "groupe": "LR"}, {"nom": "Straumann", "prenom": "\u00c9ric", "groupe": "LR"}, {"nom": "Tiegna", "prenom": "Huguette", "groupe": "LaREM"}, {"nom": "Venteau", "prenom": "Pierre", "groupe": "LaREM"}, {"nom": "Warsmann", "prenom": "Jean-Luc", "groupe": "UDI-AGIR"}, {"nom": "Lakrafi", "prenom": "Am\u00e9lia", "groupe": "LaREM"}, {"nom": "Letchimy", "prenom": "Serge", "groupe": "SOC"}, {"nom": "Victory", "prenom": "Mich\u00e8le", "groupe": "SOC"}, {"nom": "Berg\u00e9", "prenom": "Aurore", "groupe": "LaREM"}, {"nom": "Mirall\u00e8s", "prenom": "Patricia", "groupe": "LaREM"}, {"nom": "Granjus", "prenom": "Florence", "groupe": "LaREM"}, {"nom": "Dubost", "prenom": "Coralie", "groupe": "LaREM"}, {"nom": "Duverg\u00e9", "prenom": "Bruno", "groupe": "MODEM"}, {"nom": "Evrard", "prenom": "Jos\u00e9", "groupe": "NI"}, {"nom": "Tanguy", "prenom": "Liliana", "groupe": "LaREM"}, {"nom": "Clapot", "prenom": "Mireille", "groupe": "LaREM"}, {"nom": "Dupont-Aignan", "prenom": "Nicolas", "groupe": "NI"}, {"nom": "de Lavergne", "prenom": "C\u00e9lia", "groupe": "LaREM"}, {"nom": "Delatte", "prenom": "R\u00e9mi", "groupe": "LR"}, {"nom": "Mendes", "prenom": "Ludovic", "groupe": "LaREM"}, {"nom": "de Courson", "prenom": "Yolaine", "groupe": "LaREM"}, {"nom": "Cazarian", "prenom": "Dani\u00e8le", "groupe": "LaREM"}, {"nom": "Zulesi", "prenom": "Jean-Marc", "groupe": "LaREM"}, {"nom": "Gauvain", "prenom": "Rapha\u00ebl", "groupe": "LaREM"}, {"nom": "Cordier", "prenom": "Pierre", "groupe": "LR"}, {"nom": "Cattin", "prenom": "Jacques", "groupe": "LR"}, {"nom": "Lauzzana", "prenom": "Michel", "groupe": "LaREM"}, {"nom": "Taurine", "prenom": "B\u00e9n\u00e9dicte", "groupe": "FI"}, {"nom": "Josso", "prenom": "Sandrine", "groupe": "LT"}, {"nom": "Nilor", "prenom": "Jean-Philippe", "groupe": "GDR"}, {"nom": "Bouillon", "prenom": "Christophe", "groupe": "SOC"}, {"nom": "Ressiguier", "prenom": "Muriel", "groupe": "FI"}, {"nom": "Henriet", "prenom": "Pierre", "groupe": "LaREM"}, {"nom": "Eliaou", "prenom": "Jean-Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Fasquelle", "prenom": "Daniel", "groupe": "LR"}, {"nom": "Balanant", "prenom": "Erwan", "groupe": "MODEM"}, {"nom": "Tan", "prenom": "Buon", "groupe": "LaREM"}, {"nom": "Anthoine", "prenom": "Emmanuelle", "groupe": "LR"}, {"nom": "Brial", "prenom": "Sylvain", "groupe": "LT"}, {"nom": "Fauvergue", "prenom": "Jean-Michel", "groupe": "LaREM"}, {"nom": "Khattabi", "prenom": "Fadila", "groupe": "LaREM"}, {"nom": "Lioger", "prenom": "Richard", "groupe": "LaREM"}, {"nom": "Paris", "prenom": "Didier", "groupe": "LaREM"}, {"nom": "Trisse", "prenom": "Nicole", "groupe": "LaREM"}, {"nom": "Blein", "prenom": "Yves", "groupe": "LaREM"}, {"nom": "Deflesselles", "prenom": "Bernard", "groupe": "LR"}, {"nom": "Pichereau", "prenom": "Damien", "groupe": "LaREM"}, {"nom": "Laqhila", "prenom": "Mohamed", "groupe": "MODEM"}, {"nom": "Freschi", "prenom": "Alexandre", "groupe": "LaREM"}, {"nom": "Larive", "prenom": "Michel", "groupe": "FI"}, {"nom": "Dufeu Schubert", "prenom": "Audrey", "groupe": "LaREM"}, {"nom": "Genetet", "prenom": "Anne", "groupe": "LaREM"}, {"nom": "Jumel", "prenom": "S\u00e9bastien", "groupe": "GDR"}, {"nom": "Aviragnet", "prenom": "Jo\u00ebl", "groupe": "SOC"}, {"nom": "Savatier", "prenom": "Jacques", "groupe": "LaREM"}, {"nom": "Hupp\u00e9", "prenom": "Philippe", "groupe": "LaREM"}, {"nom": "Hennion", "prenom": "Christine", "groupe": "LaREM"}, {"nom": "Pont", "prenom": "Jean-Pierre", "groupe": "LaREM"}, {"nom": "Dumont", "prenom": "Pierre-Henri", "groupe": "LR"}, {"nom": "Dumas", "prenom": "Fran\u00e7oise", "groupe": "LaREM"}, {"nom": "Lang", "prenom": "Anne-Christine", "groupe": "LaREM"}, {"nom": "Peyron", "prenom": "Mich\u00e8le", "groupe": "LaREM"}, {"nom": "Melchior", "prenom": "Graziella", "groupe": "LaREM"}, {"nom": "Di Filippo", "prenom": "Fabien", "groupe": "LR"}, {"nom": "Joncour", "prenom": "Bruno", "groupe": "MODEM"}, {"nom": "Paluszkiewicz", "prenom": "Xavier", "groupe": "LaREM"}, {"nom": "Lambert", "prenom": "Fran\u00e7ois-Michel", "groupe": "LT"}, {"nom": "Karamanli", "prenom": "Marietta", "groupe": "SOC"}, {"nom": "Diard", "prenom": "\u00c9ric", "groupe": "LR"}, {"nom": "Besson-Moreau", "prenom": "Gr\u00e9gory", "groupe": "LaREM"}, {"nom": "Haury", "prenom": "Yannick", "groupe": "LaREM"}, {"nom": "Menuel", "prenom": "G\u00e9rard", "groupe": "LR"}, {"nom": "Serville", "prenom": "Gabriel", "groupe": "GDR"}, {"nom": "Firmin Le Bodo", "prenom": "Agn\u00e8s", "groupe": "UDI-AGIR"}, {"nom": "Bareigts", "prenom": "Ericka", "groupe": "SOC"}, {"nom": "Bi\u00e9mouret", "prenom": "Gis\u00e8le", "groupe": "SOC"}, {"nom": "Vidal", "prenom": "Annie", "groupe": "LaREM"}, {"nom": "Maillart-M\u00e9haignerie", "prenom": "Laurence", "groupe": "LaREM"}, {"nom": "Bourguignon", "prenom": "Brigitte", "groupe": "LaREM"}, {"nom": "Roussel", "prenom": "Fabien", "groupe": "GDR"}, {"nom": "Piron", "prenom": "B\u00e9atrice", "groupe": "LaREM"}, {"nom": "Gouttefarde", "prenom": "Fabien", "groupe": "LaREM"}, {"nom": "Do", "prenom": "St\u00e9phanie", "groupe": "LaREM"}, {"nom": "Ferrand", "prenom": "Richard", "groupe": "LaREM"}, {"nom": "Berville", "prenom": "Herv\u00e9", "groupe": "LaREM"}, {"nom": "Bazin", "prenom": "Thibault", "groupe": "LR"}, {"nom": "Fontenel-Personne", "prenom": "Pascale", "groupe": "LaREM"}, {"nom": "Blanc", "prenom": "Anne", "groupe": "LaREM"}, {"nom": "Grelier", "prenom": "Jean-Carles", "groupe": "LR"}, {"nom": "Bazin-Malgras", "prenom": "Val\u00e9rie", "groupe": "LR"}, {"nom": "Errante", "prenom": "Sophie", "groupe": "LaREM"}, {"nom": "Ciotti", "prenom": "\u00c9ric", "groupe": "LR"}, {"nom": "Janvier", "prenom": "Caroline", "groupe": "LaREM"}, {"nom": "Breton", "prenom": "Xavier", "groupe": "LR"}, {"nom": "Lecoq", "prenom": "Jean-Paul", "groupe": "GDR"}, {"nom": "Bello", "prenom": "Huguette", "groupe": "GDR"}, {"nom": "Givernet", "prenom": "Olga", "groupe": "LaREM"}, {"nom": "Maquet", "prenom": "Emmanuel", "groupe": "LR"}, {"nom": "David", "prenom": "Dominique", "groupe": "LaREM"}, {"nom": "Wulfranc", "prenom": "Hubert", "groupe": "GDR"}, {"nom": "Andr\u00e9", "prenom": "Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Descamps", "prenom": "B\u00e9atrice", "groupe": "UDI-AGIR"}, {"nom": "Lebec", "prenom": "Marie", "groupe": "LaREM"}, {"nom": "Mauborgne", "prenom": "Sereine", "groupe": "LaREM"}, {"nom": "Tamarelle-Verhaeghe", "prenom": "Marie", "groupe": "LaREM"}, {"nom": "Florennes", "prenom": "Isabelle", "groupe": "MODEM"}, {"nom": "Le Fur", "prenom": "Marc", "groupe": "LR"}, {"nom": "Potier", "prenom": "Dominique", "groupe": "SOC"}, {"nom": "Quatennens", "prenom": "Adrien", "groupe": "FI"}, {"nom": "Viala", "prenom": "Arnaud", "groupe": "LR"}, {"nom": "Degois", "prenom": "Typhanie", "groupe": "LaREM"}, {"nom": "Le Vigoureux", "prenom": "Fabrice", "groupe": "LaREM"}, {"nom": "P\u00e9telle", "prenom": "B\u00e9n\u00e9dicte", "groupe": "LaREM"}, {"nom": "Rist", "prenom": "St\u00e9phanie", "groupe": "LaREM"}, {"nom": "Dombreval", "prenom": "Lo\u00efc", "groupe": "LaREM"}, {"nom": "de Ganay", "prenom": "Claude", "groupe": "LR"}, {"nom": "de la Verpilli\u00e8re", "prenom": "Charles", "groupe": "LR"}, {"nom": "Pompili", "prenom": "Barbara", "groupe": "LaREM"}, {"nom": "Bassire", "prenom": "Nathalie", "groupe": "LR"}, {"nom": "Trompille", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Leclabart", "prenom": "Jean-Claude", "groupe": "LaREM"}, {"nom": "Sylla", "prenom": "Sira", "groupe": "LaREM"}, {"nom": "Le Bohec", "prenom": "Ga\u00ebl", "groupe": "LaREM"}, {"nom": "Batho", "prenom": "Delphine", "groupe": "NI"}, {"nom": "Dassault", "prenom": "Olivier", "groupe": "LR"}, {"nom": "Cesarini", "prenom": "Jean-Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Vichnievsky", "prenom": "Laurence", "groupe": "MODEM"}, {"nom": "Michel-Kleisbauer", "prenom": "Philippe", "groupe": "MODEM"}, {"nom": "Questel", "prenom": "Bruno", "groupe": "LaREM"}, {"nom": "Calvez", "prenom": "C\u00e9line", "groupe": "LaREM"}, {"nom": "Kasbarian", "prenom": "Guillaume", "groupe": "LaREM"}, {"nom": "Batut", "prenom": "Xavier", "groupe": "LaREM"}, {"nom": "Perrot", "prenom": "Patrice", "groupe": "LaREM"}, {"nom": "Bernalicis", "prenom": "Ugo", "groupe": "FI"}, {"nom": "Boyer", "prenom": "Val\u00e9rie", "groupe": "LR"}, {"nom": "Rolland", "prenom": "Vincent", "groupe": "LR"}, {"nom": "Dumont", "prenom": "Laurence", "groupe": "SOC"}, {"nom": "Roussel", "prenom": "C\u00e9dric", "groupe": "LaREM"}, {"nom": "Lorion", "prenom": "David", "groupe": "LR"}, {"nom": "Bricout", "prenom": "Jean-Louis", "groupe": "SOC"}, {"nom": "Ramassamy", "prenom": "Nadia", "groupe": "LR"}, {"nom": "Chiche", "prenom": "Guillaume", "groupe": "LaREM"}, {"nom": "V\u00e9ran", "prenom": "Olivier", "groupe": "LaREM"}, {"nom": "Fi\u00e9vet", "prenom": "Jean-Marie", "groupe": "LaREM"}, {"nom": "Chalas", "prenom": "\u00c9milie", "groupe": "LaREM"}, {"nom": "Pires Beaune", "prenom": "Christine", "groupe": "SOC"}, {"nom": "Bouchet", "prenom": "Jean-Claude", "groupe": "LR"}, {"nom": "Fanget", "prenom": "Michel", "groupe": "MODEM"}, {"nom": "Gu\u00e9venoux", "prenom": "Marie", "groupe": "LaREM"}, {"nom": "O'Petit", "prenom": "Claire", "groupe": "LaREM"}, {"nom": "de Sarnez", "prenom": "Marielle", "groupe": "MODEM"}, {"nom": "Marleix", "prenom": "Olivier", "groupe": "LR"}, {"nom": "Luquet", "prenom": "Aude", "groupe": "MODEM"}, {"nom": "Di Pompeo", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Bonnivard", "prenom": "\u00c9milie", "groupe": "LR"}, {"nom": "Leclerc", "prenom": "S\u00e9bastien", "groupe": "LR"}, {"nom": "Riotton", "prenom": "V\u00e9ronique", "groupe": "LaREM"}, {"nom": "Pitollat", "prenom": "Claire", "groupe": "LaREM"}, {"nom": "Dubois", "prenom": "Marianne", "groupe": "LR"}, {"nom": "Pradi\u00e9", "prenom": "Aur\u00e9lien", "groupe": "LR"}, {"nom": "Ratenon", "prenom": "Jean-Hugues", "groupe": "FI"}, {"nom": "Delatte", "prenom": "Marc", "groupe": "LaREM"}, {"nom": "Magne", "prenom": "Marie-Ange", "groupe": "LaREM"}, {"nom": "Villani", "prenom": "C\u00e9dric", "groupe": "LaREM"}, {"nom": "Colas-Roy", "prenom": "Jean-Charles", "groupe": "LaREM"}, {"nom": "Ruffin", "prenom": "Fran\u00e7ois", "groupe": "FI"}, {"nom": "Cloarec-Le Nabour", "prenom": "Christine", "groupe": "LaREM"}, {"nom": "Chassaigne", "prenom": "Andr\u00e9", "groupe": "GDR"}, {"nom": "Raphan", "prenom": "Pierre-Alain", "groupe": "LaREM"}, {"nom": "Gregoire", "prenom": "Olivia", "groupe": "LaREM"}, {"nom": "de La Raudi\u00e8re", "prenom": "Laure", "groupe": "UDI-AGIR"}, {"nom": "Baich\u00e8re", "prenom": "Didier", "groupe": "LaREM"}, {"nom": "Demilly", "prenom": "St\u00e9phane", "groupe": "UDI-AGIR"}, {"nom": "Atger", "prenom": "St\u00e9phanie", "groupe": "LaREM"}, {"nom": "Liso", "prenom": "Brigitte", "groupe": "LaREM"}, {"nom": "Bricout", "prenom": "Guy", "groupe": "UDI-AGIR"}, {"nom": "Mignola", "prenom": "Patrick", "groupe": "MODEM"}, {"nom": "Blanchet", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Lardet", "prenom": "Fr\u00e9d\u00e9rique", "groupe": "LaREM"}, {"nom": "Tourret", "prenom": "Alain", "groupe": "LaREM"}, {"nom": "Dumas", "prenom": "Fr\u00e9d\u00e9rique", "groupe": "LT"}, {"nom": "Ramos", "prenom": "Richard", "groupe": "MODEM"}, {"nom": "Oppelt", "prenom": "Val\u00e9rie", "groupe": "LaREM"}, {"nom": "Krabal", "prenom": "Jacques", "groupe": "LaREM"}, {"nom": "Rixain", "prenom": "Marie-Pierre", "groupe": "LaREM"}, {"nom": "Boyer", "prenom": "Pascale", "groupe": "LaREM"}, {"nom": "Wonner", "prenom": "Martine", "groupe": "LaREM"}, {"nom": "Brindeau", "prenom": "Pascal", "groupe": "UDI-AGIR"}, {"nom": "Cazebonne", "prenom": "Samantha", "groupe": "LaREM"}, {"nom": "Houli\u00e9", "prenom": "Sacha", "groupe": "LaREM"}, {"nom": "Benoit", "prenom": "Thierry", "groupe": "UDI-AGIR"}, {"nom": "K\u00e9clard-Mond\u00e9sir", "prenom": "Manu\u00e9la", "groupe": "GDR"}, {"nom": "Turquois", "prenom": "Nicolas", "groupe": "MODEM"}, {"nom": "Poueyto", "prenom": "Josy", "groupe": "MODEM"}, {"nom": "Faucillon", "prenom": "Elsa", "groupe": "GDR"}, {"nom": "Habib", "prenom": "David", "groupe": "SOC"}, {"nom": "Faure", "prenom": "Olivier", "groupe": "SOC"}, {"nom": "Vigier", "prenom": "Philippe", "groupe": "LT"}, {"nom": "de Rugy", "prenom": "Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Gomez-Bassac", "prenom": "Val\u00e9rie", "groupe": "LaREM"}, {"nom": "Larsonneur", "prenom": "Jean-Charles", "groupe": "LaREM"}, {"nom": "Folliot", "prenom": "Philippe", "groupe": "LaREM"}, {"nom": "Larriv\u00e9", "prenom": "Guillaume", "groupe": "LR"}, {"nom": "Houbron", "prenom": "Dimitri", "groupe": "LaREM"}, {"nom": "Chenu", "prenom": "S\u00e9bastien", "groupe": "NI"}, {"nom": "Bouyx", "prenom": "Bertrand", "groupe": "LaREM"}, {"nom": "Saddier", "prenom": "Martial", "groupe": "LR"}, {"nom": "Essayan", "prenom": "Nadia", "groupe": "MODEM"}, {"nom": "de Courson", "prenom": "Charles", "groupe": "LT"}, {"nom": "Ali", "prenom": "Ramlati", "groupe": "LaREM"}, {"nom": "Coquerel", "prenom": "\u00c9ric", "groupe": "FI"}, {"nom": "Brunet", "prenom": "Anne-France", "groupe": "LaREM"}, {"nom": "Kamardine", "prenom": "Mansour", "groupe": "LR"}, {"nom": "Giraud", "prenom": "Jo\u00ebl", "groupe": "LaREM"}, {"nom": "Herth", "prenom": "Antoine", "groupe": "UDI-AGIR"}, {"nom": "Gom\u00e8s", "prenom": "Philippe", "groupe": "UDI-AGIR"}, {"nom": "Cl\u00e9ment", "prenom": "Jean-Michel", "groupe": "LT"}, {"nom": "Lurton", "prenom": "Gilles", "groupe": "LR"}, {"nom": "Beaudouin-Hubiere", "prenom": "Sophie", "groupe": "LaREM"}, {"nom": "Jolivet", "prenom": "Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Mattei", "prenom": "Jean-Paul", "groupe": "MODEM"}, {"nom": "Pau-Langevin", "prenom": "George", "groupe": "SOC"}, {"nom": "Michels", "prenom": "Thierry", "groupe": "LaREM"}, {"nom": "Pouzyreff", "prenom": "Natalia", "groupe": "LaREM"}, {"nom": "Le Meur", "prenom": "Anna\u00efg", "groupe": "LaREM"}, {"nom": "Guerel", "prenom": "\u00c9milie", "groupe": "LaREM"}, {"nom": "Le Gac", "prenom": "Didier", "groupe": "LaREM"}, {"nom": "Verdier-Jouclas", "prenom": "Marie-Christine", "groupe": "LaREM"}, {"nom": "Villiers", "prenom": "Andr\u00e9", "groupe": "UDI-AGIR"}, {"nom": "Huyghe", "prenom": "S\u00e9bastien", "groupe": "LR"}, {"nom": "Duby-Muller", "prenom": "Virginie", "groupe": "LR"}, {"nom": "Kervran", "prenom": "Lo\u00efc", "groupe": "LaREM"}, {"nom": "Abba", "prenom": "B\u00e9rang\u00e8re", "groupe": "LaREM"}, {"nom": "Roseren", "prenom": "Xavier", "groupe": "LaREM"}, {"nom": "Corbi\u00e8re", "prenom": "Alexis", "groupe": "FI"}, {"nom": "Lorho", "prenom": "Marie-France", "groupe": "NI"}, {"nom": "Amadou", "prenom": "Aude", "groupe": "LaREM"}, {"nom": "Taugourdeau", "prenom": "Jean-Charles", "groupe": "LR"}, {"nom": "Dunoyer", "prenom": "Philippe", "groupe": "UDI-AGIR"}, {"nom": "Dufr\u00e8gne", "prenom": "Jean-Paul", "groupe": "GDR"}, {"nom": "Furst", "prenom": "Laurent", "groupe": "LR"}, {"nom": "Sage", "prenom": "Maina", "groupe": "UDI-AGIR"}, {"nom": "Peyrol", "prenom": "B\u00e9n\u00e9dicte", "groupe": "LaREM"}, {"nom": "Rudigoz", "prenom": "Thomas", "groupe": "LaREM"}, {"nom": "Mbaye", "prenom": "Jean Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Bachelier", "prenom": "Florian", "groupe": "LaREM"}, {"nom": "Maire", "prenom": "Jacques", "groupe": "LaREM"}, {"nom": "Forissier", "prenom": "Nicolas", "groupe": "LR"}, {"nom": "Braun-Pivet", "prenom": "Ya\u00ebl", "groupe": "LaREM"}, {"nom": "Waserman", "prenom": "Sylvain", "groupe": "MODEM"}, {"nom": "de Vaucouleurs", "prenom": "Mich\u00e8le", "groupe": "MODEM"}, {"nom": "Matras", "prenom": "Fabien", "groupe": "LaREM"}, {"nom": "Le Feur", "prenom": "Sandrine", "groupe": "LaREM"}, {"nom": "Gipson", "prenom": "S\u00e9verine", "groupe": "LaREM"}, {"nom": "Lecocq", "prenom": "Charlotte", "groupe": "LaREM"}, {"nom": "Claireaux", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Osson", "prenom": "Catherine", "groupe": "LaREM"}, {"nom": "Lenne", "prenom": "Marion", "groupe": "LaREM"}, {"nom": "Jerretie", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Cornut-Gentille", "prenom": "Fran\u00e7ois", "groupe": "LR"}, {"nom": "Maillard", "prenom": "Sylvain", "groupe": "LaREM"}, {"nom": "Bony", "prenom": "Jean-Yves", "groupe": "LR"}, {"nom": "Charri\u00e8re", "prenom": "Sylvie", "groupe": "LaREM"}, {"nom": "Petit", "prenom": "Maud", "groupe": "MODEM"}, {"nom": "Dupont", "prenom": "Stella", "groupe": "LaREM"}, {"nom": "Saint-Paul", "prenom": "Laetitia", "groupe": "LaREM"}, {"nom": "Vanceunebrock-Mialon", "prenom": "Laurence", "groupe": "LaREM"}, {"nom": "Fuchs", "prenom": "Bruno", "groupe": "MODEM"}, {"nom": "Sanquer", "prenom": "Nicole", "groupe": "UDI-AGIR"}, {"nom": "Bagarry", "prenom": "Delphine", "groupe": "LaREM"}, {"nom": "Khedher", "prenom": "Anissa", "groupe": "LaREM"}, {"nom": "Saint-Martin", "prenom": "Laurent", "groupe": "LaREM"}, {"nom": "Sol\u00e8re", "prenom": "Thierry", "groupe": "LaREM"}, {"nom": "Chalumeau", "prenom": "Philippe", "groupe": "LaREM"}, {"nom": "Studer", "prenom": "Bruno", "groupe": "LaREM"}, {"nom": "Lasserre-David", "prenom": "Florence", "groupe": "MODEM"}, {"nom": "Crouzet", "prenom": "Mich\u00e8le", "groupe": "LaREM"}, {"nom": "Sommer", "prenom": "Denis", "groupe": "LaREM"}, {"nom": "Zumkeller", "prenom": "Michel", "groupe": "UDI-AGIR"}, {"nom": "Genevard", "prenom": "Annie", "groupe": "LR"}, {"nom": "Person", "prenom": "Pierre", "groupe": "LaREM"}, {"nom": "Vercamer", "prenom": "Francis", "groupe": "UDI-AGIR"}, {"nom": "Fontaine-Domeizel", "prenom": "Emmanuelle", "groupe": "LaREM"}, {"nom": "Petit", "prenom": "Val\u00e9rie", "groupe": "LaREM"}, {"nom": "Descoeur", "prenom": "Vincent", "groupe": "LR"}, {"nom": "Garot", "prenom": "Guillaume", "groupe": "SOC"}, {"nom": "Le Gendre", "prenom": "Gilles", "groupe": "LaREM"}, {"nom": "Mesnier", "prenom": "Thomas", "groupe": "LaREM"}, {"nom": "Favennec Becot", "prenom": "Yannick", "groupe": "LT"}, {"nom": "Rubin", "prenom": "Sabine", "groupe": "FI"}, {"nom": "Carrez", "prenom": "Gilles", "groupe": "LR"}, {"nom": "Mass\u00e9glia", "prenom": "Denis", "groupe": "LaREM"}, {"nom": "Brotherson", "prenom": "Moetai", "groupe": "GDR"}, {"nom": "Abad", "prenom": "Damien", "groupe": "LR"}, {"nom": "Verch\u00e8re", "prenom": "Patrice", "groupe": "LR"}, {"nom": "Causse", "prenom": "Lionel", "groupe": "LaREM"}, {"nom": "Carvounas", "prenom": "Luc", "groupe": "SOC"}, {"nom": "Labaronne", "prenom": "Daniel", "groupe": "LaREM"}, {"nom": "Colboc", "prenom": "Fabienne", "groupe": "LaREM"}, {"nom": "Lassalle", "prenom": "Jean", "groupe": "NI"}, {"nom": "Aubert", "prenom": "Julien", "groupe": "LR"}, {"nom": "Bru", "prenom": "Vincent", "groupe": "MODEM"}, {"nom": "Marilossian", "prenom": "Jacques", "groupe": "LaREM"}, {"nom": "Goulet", "prenom": "Perrine", "groupe": "LaREM"}, {"nom": "Barbier", "prenom": "Fr\u00e9d\u00e9ric", "groupe": "LaREM"}, {"nom": "Renson", "prenom": "Hugues", "groupe": "LaREM"}, {"nom": "Lacroute", "prenom": "Val\u00e9rie", "groupe": "LR"}, {"nom": "Jacob", "prenom": "Christian", "groupe": "LR"}, {"nom": "Savignat", "prenom": "Antoine", "groupe": "LR"}, {"nom": "Ledoux", "prenom": "Vincent", "groupe": "UDI-AGIR"}, {"nom": "Lain\u00e9", "prenom": "Fabien", "groupe": "MODEM"}, {"nom": "Bannier", "prenom": "G\u00e9raldine", "groupe": "MODEM"}, {"nom": "Viry", "prenom": "St\u00e9phane", "groupe": "LR"}, {"nom": "Marsaud", "prenom": "Sandra", "groupe": "LaREM"}, {"nom": "Damaisin", "prenom": "Olivier", "groupe": "LaREM"}, {"nom": "Naegelen", "prenom": "Christophe", "groupe": "UDI-AGIR"}, {"nom": "Gaillot", "prenom": "Albane", "groupe": "LaREM"}, {"nom": "Dubr\u00e9-Chirat", "prenom": "Nicole", "groupe": "LaREM"}, {"nom": "Grandjean", "prenom": "Carole", "groupe": "LaREM"}, {"nom": "Bono-Vandorme", "prenom": "Aude", "groupe": "LaREM"}, {"nom": "Tolmont", "prenom": "Sylvie", "groupe": "SOC"}, {"nom": "Bessot Ballot", "prenom": "Barbara", "groupe": "LaREM"}, {"nom": "Vallaud", "prenom": "Boris", "groupe": "SOC"}, {"nom": "Guion-Firmin", "prenom": "Claire", "groupe": "LR"}, {"nom": "Valetta Ardisson", "prenom": "Alexandra", "groupe": "LaREM"}, {"nom": "Hetzel", "prenom": "Patrick", "groupe": "LR"}, {"nom": "Poudroux", "prenom": "Jean-Luc", "groupe": "LR"}, {"nom": "Panot", "prenom": "Mathilde", "groupe": "FI"}, {"nom": "Moutchou", "prenom": "Na\u00efma", "groupe": "LaREM"}, {"nom": "Auconie", "prenom": "Sophie", "groupe": "UDI-AGIR"}, {"nom": "Thillaye", "prenom": "Sabine", "groupe": "LaREM"}, {"nom": "Le Grip", "prenom": "Constance", "groupe": "LR"}, {"nom": "Sempastous", "prenom": "Jean-Bernard", "groupe": "LaREM"}, {"nom": "Fabre", "prenom": "Catherine", "groupe": "LaREM"}, {"nom": "Thill", "prenom": "Agn\u00e8s", "groupe": "NI"}, {"nom": "Goasguen", "prenom": "Claude", "groupe": "LR"}, {"nom": "Cellier", "prenom": "Anthony", "groupe": "LaREM"}, {"nom": "Terlier", "prenom": "Jean", "groupe": "LaREM"}, {"nom": "Boucard", "prenom": "Ian", "groupe": "LR"}, {"nom": "Morenas", "prenom": "Adrien", "groupe": "LaREM"}, {"nom": "Pietraszewski", "prenom": "Laurent", "groupe": "LaREM"}, {"nom": "Hutin", "prenom": "Christian", "groupe": "SOC"}, {"nom": "Cherpion", "prenom": "G\u00e9rard", "groupe": "LR"}, {"nom": "Lambert", "prenom": "J\u00e9r\u00f4me", "groupe": "SOC"}, {"nom": "Morel-\u00c0-L'Huissier", "prenom": "Pierre", "groupe": "UDI-AGIR"}, {"nom": "Gaultier", "prenom": "Jean-Jacques", "groupe": "LR"}, {"nom": "Tuffnell", "prenom": "Fr\u00e9d\u00e9rique", "groupe": "LaREM"}, {"nom": "Peu", "prenom": "St\u00e9phane", "groupe": "GDR"}, {"nom": "Bolo", "prenom": "Philippe", "groupe": "MODEM"}, {"nom": "Garcia", "prenom": "Laurent", "groupe": "MODEM"}, {"nom": "Dive", "prenom": "Julien", "groupe": "LR"}, {"nom": "Lejeune", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Lescure", "prenom": "Roland", "groupe": "LaREM"}, {"nom": "Brenier", "prenom": "Marine", "groupe": "LR"}, {"nom": "Reiss", "prenom": "Fr\u00e9d\u00e9ric", "groupe": "LR"}, {"nom": "Rilhac", "prenom": "C\u00e9cile", "groupe": "LaREM"}, {"nom": "Lazaar", "prenom": "Fiona", "groupe": "LaREM"}, {"nom": "D\u00e9moulin", "prenom": "Nicolas", "groupe": "LaREM"}, {"nom": "Dubi\u00e9", "prenom": "Jeanine", "groupe": "LT"}, {"nom": "Obono", "prenom": "Dani\u00e8le", "groupe": "FI"}, {"nom": "Prud'homme", "prenom": "Lo\u00efc", "groupe": "FI"}, {"nom": "Aliot", "prenom": "Louis", "groupe": "NI"}, {"nom": "Bois", "prenom": "Pascal", "groupe": "LaREM"}, {"nom": "Barrot", "prenom": "Jean-No\u00ebl", "groupe": "MODEM"}, {"nom": "Chapelier", "prenom": "Annie", "groupe": "LaREM"}, {"nom": "Nadot", "prenom": "S\u00e9bastien", "groupe": "NI"}, {"nom": "Rabault", "prenom": "Val\u00e9rie", "groupe": "SOC"}, {"nom": "Thi\u00e9riot", "prenom": "Jean-Louis", "groupe": "LR"}, {"nom": "Rossi", "prenom": "Laurianne", "groupe": "LaREM"}, {"nom": "Cattelot", "prenom": "Anne-Laure", "groupe": "LaREM"}, {"nom": "Christophe", "prenom": "Paul", "groupe": "UDI-AGIR"}, {"nom": "Falorni", "prenom": "Olivier", "groupe": "LT"}, {"nom": "Orphelin", "prenom": "Matthieu", "groupe": "LT"}, {"nom": "Guerini", "prenom": "Stanislas", "groupe": "LaREM"}, {"nom": "Ardouin", "prenom": "Jean-Philippe", "groupe": "LaREM"}, {"nom": "Pancher", "prenom": "Bertrand", "groupe": "LT"}, {"nom": "Vuilletet", "prenom": "Guillaume", "groupe": "LaREM"}, {"nom": "Anato", "prenom": "Patrice", "groupe": "LaREM"}, {"nom": "Gosselin", "prenom": "Philippe", "groupe": "LR"}, {"nom": "Peltier", "prenom": "Guillaume", "groupe": "LR"}, {"nom": "Forteza", "prenom": "Paula", "groupe": "LaREM"}, {"nom": "Trastour-Isnart", "prenom": "Laurence", "groupe": "LR"}, {"nom": "Thi\u00e9baut", "prenom": "Vincent", "groupe": "LaREM"}, {"nom": "Juanico", "prenom": "R\u00e9gis", "groupe": "SOC"}, {"nom": "Anglade", "prenom": "Pieyre-Alexandre", "groupe": "LaREM"}, {"nom": "Elimas", "prenom": "Nathalie", "groupe": "MODEM"}, {"nom": "Vignal", "prenom": "Patrick", "groupe": "LaREM"}, {"nom": "Motin", "prenom": "Cendra", "groupe": "LaREM"}, {"nom": "Grau", "prenom": "Romain", "groupe": "LaREM"}, {"nom": "Vialay", "prenom": "Michel", "groupe": "LR"}, {"nom": "David", "prenom": "Alain", "groupe": "SOC"}, {"nom": "Gayte", "prenom": "Laurence", "groupe": "LaREM"}, {"nom": "Latombe", "prenom": "Philippe", "groupe": "MODEM"}, {"nom": "Woerth", "prenom": "\u00c9ric", "groupe": "LR"}, {"nom": "Potterie", "prenom": "Benoit", "groupe": "LaREM"}, {"nom": "M\u00f6rch", "prenom": "Sandrine", "groupe": "LaREM"}, {"nom": "Cazeneuve", "prenom": "Jean-Ren\u00e9", "groupe": "LaREM"}, {"nom": "Pinel", "prenom": "Sylvia", "groupe": "LT"}, {"nom": "Bourlanges", "prenom": "Jean-Louis", "groupe": "MODEM"}, {"nom": "Kerlogot", "prenom": "Yannick", "groupe": "LaREM"}, {"nom": "De Temmerman", "prenom": "Jennifer", "groupe": "LaREM"}, {"nom": "Fiat", "prenom": "Caroline", "groupe": "FI"}, {"nom": "Kuster", "prenom": "Brigitte", "groupe": "LR"}, {"nom": "G\u00e9rard", "prenom": "Rapha\u00ebl", "groupe": "LaREM"}, {"nom": "Cariou", "prenom": "\u00c9milie", "groupe": "LaREM"}, {"nom": "Ramadier", "prenom": "Alain", "groupe": "LR"}, {"nom": "Sorre", "prenom": "Bertrand", "groupe": "LaREM"}, {"nom": "Krimi", "prenom": "Sonia", "groupe": "LaREM"}, {"nom": "Holroyd", "prenom": "Alexandre", "groupe": "LaREM"}, {"nom": "Pauget", "prenom": "\u00c9ric", "groupe": "LR"}, {"nom": "Julien-Laferri\u00e8re", "prenom": "Hubert", "groupe": "LaREM"}, {"nom": "Mis", "prenom": "Jean-Michel", "groupe": "LaREM"}, {"nom": "H\u00e9rin", "prenom": "Dani\u00e8le", "groupe": "LaREM"}, {"nom": "Perrut", "prenom": "Bernard", "groupe": "LR"}, {"nom": "Da Silva", "prenom": "Dominique", "groupe": "LaREM"}, {"nom": "Park", "prenom": "Zivka", "groupe": "LaREM"}, {"nom": "Laabid", "prenom": "Mustapha", "groupe": "LaREM"}, {"nom": "Limon", "prenom": "Monique", "groupe": "LaREM"}, {"nom": "Millienne", "prenom": "Bruno", "groupe": "MODEM"}, {"nom": "Simian", "prenom": "Benoit", "groupe": "LaREM"}, {"nom": "Cazenove", "prenom": "S\u00e9bastien", "groupe": "LaREM"}, {"nom": "M\u00e9nard", "prenom": "Emmanuelle", "groupe": "NI"}, {"nom": "Vatin", "prenom": "Pierre", "groupe": "LR"}, {"nom": "Deprez-Audebert", "prenom": "Marguerite", "groupe": "MODEM"}, {"nom": "Gaillard", "prenom": "Olivier", "groupe": "LaREM"}, {"nom": "Rupin", "prenom": "Pac\u00f4me", "groupe": "LaREM"}, {"nom": "Bothorel", "prenom": "\u00c9ric", "groupe": "LaREM"}, {"nom": "Bruneel", "prenom": "Alain", "groupe": "GDR"}, {"nom": "Kerbarh", "prenom": "St\u00e9phanie", "groupe": "LaREM"}, {"nom": "Quentin", "prenom": "Didier", "groupe": "LR"}, {"nom": "Pellois", "prenom": "Herv\u00e9", "groupe": "LaREM"}, {"nom": "Reyn\u00e8s", "prenom": "Bernard", "groupe": "LR"}, {"nom": "Autain", "prenom": "Cl\u00e9mentine", "groupe": "FI"}, {"nom": "Bridey", "prenom": "Jean-Jacques", "groupe": "LaREM"}, {"nom": "Beauvais", "prenom": "Val\u00e9rie", "groupe": "LR"}, {"nom": "Brochand", "prenom": "Bernard", "groupe": "LR"}, {"nom": "Touraine", "prenom": "Jean-Louis", "groupe": "LaREM"}, {"nom": "Faure-Muntian", "prenom": "Val\u00e9ria", "groupe": "LaREM"}, {"nom": "Son-Forget", "prenom": "Joachim", "groupe": "UDI-AGIR"}, {"nom": "Perea", "prenom": "Alain", "groupe": "LaREM"}, {"nom": "Gassilloud", "prenom": "Thomas", "groupe": "LaREM"}, {"nom": "Sarles", "prenom": "Nathalie", "groupe": "LaREM"}, {"nom": "Pupponi", "prenom": "Fran\u00e7ois", "groupe": "LT"}, {"nom": "Tach\u00e9", "prenom": "Aur\u00e9lien", "groupe": "LaREM"}, {"nom": "Abadie", "prenom": "Caroline", "groupe": "LaREM"}, {"nom": "Poulliat", "prenom": "\u00c9ric", "groupe": "LaREM"}, {"nom": "Bilde", "prenom": "Bruno", "groupe": "NI"}, {"nom": "Buchou", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Euzet", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Buffet", "prenom": "Marie-George", "groupe": "GDR"}, {"nom": "Pajot", "prenom": "Ludovic", "groupe": "NI"}, {"nom": "Berta", "prenom": "Philippe", "groupe": "MODEM"}, {"nom": "Lagleize", "prenom": "Jean-Luc", "groupe": "MODEM"}, {"nom": "Avia", "prenom": "Laetitia", "groupe": "LaREM"}, {"nom": "Moreau", "prenom": "Jean-Baptiste", "groupe": "LaREM"}, {"nom": "Parigi", "prenom": "Jean-Fran\u00e7ois", "groupe": "LR"}, {"nom": "Rauch", "prenom": "Isabelle", "groupe": "LaREM"}, {"nom": "Cormier-Bouligeon", "prenom": "Fran\u00e7ois", "groupe": "LaREM"}, {"nom": "Arend", "prenom": "Christophe", "groupe": "LaREM"}, {"nom": "Michel", "prenom": "Monica", "groupe": "LaREM"}, {"nom": "Hammouche", "prenom": "Brahim", "groupe": "MODEM"}, {"nom": "Gouffier-Cha", "prenom": "Guillaume", "groupe": "LaREM"}, {"nom": "Herbillon", "prenom": "Michel", "groupe": "LR"}, {"nom": "Louis", "prenom": "Alexandra", "groupe": "LaREM"}, {"nom": "Kuric", "prenom": "Aina", "groupe": "LaREM"}, {"nom": "Cinieri", "prenom": "Dino", "groupe": "LR"}, {"nom": "Petit", "prenom": "Fr\u00e9d\u00e9ric", "groupe": "MODEM"}, {"nom": "Robert", "prenom": "Mireille", "groupe": "LaREM"}, {"nom": "Fugit", "prenom": "Jean-Luc", "groupe": "LaREM"}, {"nom": "Borowczyk", "prenom": "Julien", "groupe": "LaREM"}, {"nom": "Serva", "prenom": "Olivier", "groupe": "LaREM"}, {"nom": "Jacquier-Laforge", "prenom": "\u00c9lodie", "groupe": "MODEM"}, {"nom": "Brulebois", "prenom": "Danielle", "groupe": "LaREM"}, {"nom": "Thomas", "prenom": "Val\u00e9rie", "groupe": "LaREM"}, {"nom": "Leguille-Balloy", "prenom": "Martine", "groupe": "LaREM"}, {"nom": "Couillard", "prenom": "B\u00e9rang\u00e8re", "groupe": "LaREM"}, {"nom": "Lagarde", "prenom": "Jean-Christophe", "groupe": "UDI-AGIR"}, {"nom": "Marlin", "prenom": "Franck", "groupe": "LR"}, {"nom": "Le Pen", "prenom": "Marine", "groupe": "NI"}, {"nom": "Door", "prenom": "Jean-Pierre", "groupe": "LR"}, {"nom": "Minot", "prenom": "Maxime", "groupe": "LR"}, {"nom": "Cabar\u00e9", "prenom": "Pierre", "groupe": "LaREM"}, {"nom": "Vignon", "prenom": "Corinne", "groupe": "LaREM"}, {"nom": "Chassaing", "prenom": "Philippe", "groupe": "LaREM"}, {"nom": "Kokouendo", "prenom": "Rodrigue", "groupe": "LaREM"}, {"nom": "Cubertafon", "prenom": "Jean-Pierre", "groupe": "MODEM"}, {"nom": "Chouat", "prenom": "Francis", "groupe": "LaREM"}, {"nom": "Zannier", "prenom": "H\u00e9l\u00e8ne", "groupe": "LaREM"}, {"nom": "Castellani", "prenom": "Michel", "groupe": "LT"}, {"nom": "Pahun", "prenom": "Jimmy", "groupe": "MODEM"}, {"nom": "Reitzer", "prenom": "Jean-Luc", "groupe": "LR"}, {"nom": "Dharr\u00e9ville", "prenom": "Pierre", "groupe": "GDR"}, {"nom": "Girardin", "prenom": "\u00c9ric", "groupe": "LaREM"}, {"nom": "Habib", "prenom": "Meyer", "groupe": "UDI-AGIR"}, {"nom": "Mazars", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Isaac-Sibille", "prenom": "Cyrille", "groupe": "MODEM"}, {"nom": "Loiseau", "prenom": "Patrick", "groupe": "MODEM"}, {"nom": "Valentin", "prenom": "Isabelle", "groupe": "LR"}, {"nom": "Saulignac", "prenom": "Herv\u00e9", "groupe": "SOC"}, {"nom": "Corneloup", "prenom": "Josiane", "groupe": "LR"}, {"nom": "Benin", "prenom": "Justine", "groupe": "MODEM"}, {"nom": "Vainqueur-Christophe", "prenom": "H\u00e9l\u00e8ne", "groupe": "SOC"}, {"nom": "Meynier-Millefert", "prenom": "Marjolaine", "groupe": "LaREM"}, {"nom": "Dalloz", "prenom": "Marie-Christine", "groupe": "LR"}, {"nom": "Panonacle", "prenom": "Sophie", "groupe": "LaREM"}, {"nom": "Lachaud", "prenom": "Bastien", "groupe": "FI"}, {"nom": "Romeiro Dias", "prenom": "La\u00ebtitia", "groupe": "LaREM"}, {"nom": "Boudi\u00e9", "prenom": "Florent", "groupe": "LaREM"}, {"nom": "Bureau-Bonnard", "prenom": "Carole", "groupe": "LaREM"}, {"nom": "Pueyo", "prenom": "Joaquim", "groupe": "SOC"}, {"nom": "Nogal", "prenom": "Micka\u00ebl", "groupe": "LaREM"}, {"nom": "Delpon", "prenom": "Michel", "groupe": "LaREM"}, {"nom": "Levy", "prenom": "Genevi\u00e8ve", "groupe": "LR"}, {"nom": "Meunier", "prenom": "Fr\u00e9d\u00e9rique", "groupe": "LR"}, {"nom": "Acquaviva", "prenom": "Jean-F\u00e9lix", "groupe": "LT"}, {"nom": "Le Peih", "prenom": "Nicole", "groupe": "LaREM"}, {"nom": "Dubois", "prenom": "Jacqueline", "groupe": "LaREM"}, {"nom": "Schellenberger", "prenom": "Rapha\u00ebl", "groupe": "LR"}, {"nom": "Petel", "prenom": "Anne-Laurence", "groupe": "LaREM"}, {"nom": "Brugnera", "prenom": "Anne", "groupe": "LaREM"}, {"nom": "Lemoine", "prenom": "Patricia", "groupe": "UDI-AGIR"}, {"nom": "Magnier", "prenom": "Lise", "groupe": "UDI-AGIR"}, {"nom": "Tabarot", "prenom": "Mich\u00e8le", "groupe": "LR"}, {"nom": "Dirx", "prenom": "Benjamin", "groupe": "LaREM"}, {"nom": "Battistel", "prenom": "Marie-No\u00eblle", "groupe": "SOC"}, {"nom": "Rebeyrotte", "prenom": "R\u00e9my", "groupe": "LaREM"}, {"nom": "El Ha\u00efry", "prenom": "Sarah", "groupe": "MODEM"}, {"nom": "Mathiasin", "prenom": "Max", "groupe": "MODEM"}, {"nom": "Manin", "prenom": "Josette", "groupe": "SOC"}, {"nom": "Sermier", "prenom": "Jean-Marie", "groupe": "LR"}, {"nom": "Mette", "prenom": "Sophie", "groupe": "MODEM"}, {"nom": "Test\u00e9", "prenom": "St\u00e9phane", "groupe": "LaREM"}, {"nom": "Bournazel", "prenom": "Pierre-Yves", "groupe": "UDI-AGIR"}, {"nom": "Hammerer", "prenom": "V\u00e9ronique", "groupe": "LaREM"}]

==> lbm_nmar_article/data_parliament/texts.json <==
[{"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 200 de M. Breton et l'amendement identique suivant \u00e0 l'article 12 ter du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 427 de M. Descoeur et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "UDI, Agir et Ind\u00e9pendants"], "titre": "l'article 7 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 579 de M. Leclerc et l'amendement identique suivant \u00e0 l'article 42 bis AA du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1139 de Mme Rabault \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0302 (rect.) de M. Bernalicis \u00e0 l'article 53 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2464 de M. Potier apr\u00e8s l'article 14 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 26 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 256 de Mme Petit apr\u00e8s l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Libert\u00e9s et Territoires", "La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi organique relatif au renforcement de l'organisation des juridictions (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1835  de Mme Rabault apr\u00e8s l'article 60 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1387 de M. Peu \u00e0 l'article 7 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 973 de M. Lagarde et l'amendement identique suivant \u00e0 l'article 16 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (lecture d\u00e9finitive).", "date": "2018-10-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 3159 de M. Ruffin \u00e0 l'article 57 bis du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2207 du Gouvernement \u00e0 l'article 17 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 3158 de M. Ruffin \u00e0 l'article 57 bis du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1150 de M. Moreau \u00e0 l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2449 de M. Garot \u00e0 l'article 14 quater du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi organique relatif \u00e0 la consultation sur l'accession \u00e0 la pleine souverainet\u00e9 de la Nouvelle-Cal\u00e9donie (premi\u00e8re lecture).", "date": "2018-03-20", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1452 de Mme Batho et l'amendement identique apr\u00e8s l'article 11 quindecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": null, "titre": "la motion de censure d\u00e9pos\u00e9e en application de l'article 49, alin\u00e9a 2, de la Constitution par M. Christian Jacob et 90 membres de l'Assembl\u00e9e.", "date": "2018-07-31", "type": {"codeTypeVote": "MOC", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 des membres composant l'Assembl\u00e9e nationale"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2411 de Mme Krimi apr\u00e8s l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2406 de M. Barrot apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 35 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1793 de Mme Rubin apr\u00e8s l'article 8 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1063 de M. Ramos et l'amendement identique apr\u00e8s l'article 11 septdedies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 17 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1618 (rect.) de M. Descoeur et les amendements identiques suivants \u00e0 l'article 53 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "les cr\u00e9dits de la mission Outre-mer \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture)", "date": "2018-10-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 988 de la commission des finances et les amendements identiques suivants \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Recherche et enseignement sup\u00e9rieur (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 144 de M. Bouillon a l'article 2 quinquies du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "les cr\u00e9dits de la mission Sports, jeunesse et vie associative \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "le sous-amendement n\u00b0 1263 de Mme Pires Beaune \u00e0 l'amendement n\u00b0 849 de la commission des finances \u00e0 l'article 16 octies du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 643 de M. Viala \u00e0 l'article 6 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1433 de Mme Untermaier apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 296 de M. Ruffin a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03314 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "le sous-amendement n\u00b0 1709 de Mme Pires Beaune \u00e0 l'amendement n\u00b0 1679 du Gouvernement \u00e0 l'article 79 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 980 de M. Vercamer \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 305 de M. Charles de Courson apr\u00e8s l'article 8 du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 472 de M. Boudi\u00e9 et l'amendement identique suivant \u00e0 l'article 19 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 328 de M. Dharr\u00e9ville et l'amendement identique suivant apr\u00e8s l'article 54 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 49 de Mme Taurine apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1307 de Mme Pires Beaune \u00e0 l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 99 de Mme Louwagie et les amendements identiques suivants \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 9 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 170 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 14 de M. Saddier et l'amendement identique suivant a l'article 2 de la proposition de loi relative a l'accueil des gens du voyage et a la lutte contre les installations illicites (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 578 de Mme Obono \u00e0 l'article 43 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 352 de M. Dharr\u00e9ville apr\u00e8s l'article 62 sexies du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Independants"], "titre": "l'ensemble du projet de loi ratifiant l'ordonnance n? 2017-48 du 19 janvier 2017 relative a la profession de physicien medical et l'ordonnance n? 2017-50 du 19 janvier 2017 relative a la reconnaissance des qualifications professionnelles dans le domaine de la sante (lecture definitive).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03300 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 233 de M. Benoit \u00e0 l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi visant a lutter contre la desertification medicale (premiere lecture).", "date": "2018-01-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "le sous-amendement n\u00b0 994 de M. Jumel \u00e0 l'amendement n\u00b0 838 de M. El Guerrab et l'amendement identique suivant \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (texte de la commission mixte paritaire).", "date": "2018-10-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 60 de M. Brun et l'amendement identique a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 5 de Mme Firmin Le Bodo apr\u00e8s l'article 2 de la proposition de loi relative \u00e0 l'am\u00e9lioration de la prestation de compensation du handicap (premi\u00e8re lecture).", "date": "2018-05-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1564 de M. Letchimy \u00e0 l'article 4 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 333 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article 53 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2 de M. Pauget \u00e0 l'article unique de la proposition de loi renfor\u00e7ant la lutte contre les rod\u00e9os motoris\u00e9s (premi\u00e8re lecture).", "date": "2018-07-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 44 de Mme Louwagie et l'amendement identique suivant \u00e0 l'article 79 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 4 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 732 de Mme Trastour-Isnart \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Recherche et enseignement sup\u00e9rieur (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 9 bis du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 306 de Mme Louwagie apr\u00e8s l'article 8 du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b02018 de Mme Taurine apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 907 de M. Pajot et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1521 de M. Sommer et l'amendement identique \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Les R\u00e9publicains", "La France insoumise", "Libert\u00e9s et Territoires", "La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1783 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 994 de Mme Taurine apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 510 de M. Ciotti \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 52 de Mme Dalloz et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 81 de la commission des affaires sociales \u00e0 l'article 54 bis B du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2076 de Mme Pires Beaune \u00e0 l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'article 4 du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1817 de M. Potier et l'amendement identique suivant apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi ordinaire relative \u00e0 la lutte contre la manipulation de l'information (nouvelle lecture).", "date": "2018-10-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 265 de M. Bernalicis \u00e0 l'article 44 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 577 (rect.) de M. Bernalicis \u00e0 l'article 43 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": null, "titre": "la motion de censure d\u00e9pos\u00e9e en application de l'article 49, alin\u00e9a 2 de la Constitution par MM. Andr\u00e9 Chassaigne, Olivier Faure, Jean-Luc M\u00e9lenchon et 59 membres de l'Assembl\u00e9e.", "date": "2018-12-13", "type": {"codeTypeVote": "MOC", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 des membres composant l'Assembl\u00e9e nationale"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'ensemble de la proposition de loi visant \u00e0 faciliter la sortie de l'indivision successorale et \u00e0 relancer la politique du logement en outre-mer (deuxi\u00e8me lecture).", "date": "2018-12-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 944 de M. Fesneau \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 969 de M. Descoeur apr\u00e8s l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 226 de Mme Faucillon et l'amendement identique suivant \u00e0 l'article 15 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 18 de M. Saddier et l'amendement identique suivant \u00e0 l'article 6 de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2258 de Mme Le Grip apr\u00e8s l'article 11 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 444 (rect.) de M. Hammouche et l'amendement identique suivant apr\u00e8s l'article 35 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 831 de M. Jean-Louis Bricout et l'amendement identique suivant \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03308 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1891 de M. Quatennens apr\u00e8s l'article 26 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1 du Gouvernement \u00e0 l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (seonde d\u00e9lib\u00e9ration) (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "le sous-amendement n\u00b0 1243 de Mme Fr\u00e9d\u00e9rique Dumas et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 925 de la commission des finances \u00e0 l'article 55 sexdecies du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 55 de la commission des affaires sociales \u00e0 l'article 15 bis du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1195 de M. Masson apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 110 de Mme Bonnivard et les amendements identiques suivants \u00e0 l'article 7 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 61 de Mme Auconie apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1047 de M. Ramadier apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 162 de Mme Auconie \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2211 de M. Jumel \u00e0 l'article 14 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 53 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1529 de M. Latombe avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 12 quinquies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2317 de Mme Taurine \u00e0 l'article 49 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2306 de M. Jumel et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 980 de Mme Taurine apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2011 de Mme Taurine apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1000 de M. Bazin apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2285 de M. Chassaigne apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1551 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, de la proposition de loi ordinaire relative \u00e0 la lutte contre la manipulation de l'information (nouvelle lecture)", "date": "2018-10-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1292 de M. Aviragnet \u00e0 l'article 17 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "la motion de rejet prealable, deposee par M. Olivier Faure, du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement de suppression n\u00b0 348 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 8 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1567 de la commission des finances et les amendements identiques suivants \u00e0 l'article 3 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 444 de M. Bernalicis apr\u00e8s l'article 4 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 23 de M. Cordier apr\u00e8s l'article premier de la proposition de loi visant \u00e0 renforcer les droits des consommateurs en mati\u00e8re de d\u00e9marchage t\u00e9l\u00e9phonique (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 967 de la commission du d\u00e9veloppement durable \u00e0 l'article 14 quater du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2801 de M. Lioger \u00e0 l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 12 de M. Kamardine apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi relatif \u00e0 la protection des donn\u00e9es personnelles (premi\u00e8re lecture).", "date": "2018-02-13", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 244 de M. Rolland \u00e0 l'article 58 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2020 de Mme Panot apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 57 de M. Dharr\u00e9ville \u00e0 l'article 3 de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 165 de Mme Dubi\u00e9 et les amendements identiques suivants \u00e0 l'article 23 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 223 de M. Dharr\u00e9ville avant l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'article 7 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 912 de Mme Taurine \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1599 de M. Viala et les amendements identiques suivants \u00e0 l'article 4 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 88 de M. Benoit \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1751 de M. Chassaigne apr\u00e8s l'article 15 bis du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'amendement n? 196 de M. Chassaigne a l'article 9 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2421 de M. Potier apr\u00e8s l'article 5 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1424 de Mme Untermaier avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine", "La France insoumise"], "titre": "l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "UDI, Agir et Ind\u00e9pendants", "Libert\u00e9s et Territoires"], "titre": "le sous-amendement n\u00b0324 de M. Hupp\u00e9 et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b044 de la commission des affaires sociales \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 53 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 231 de M. Bernalicis apr\u00e8s l'article 33 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires", "La France insoumise"], "titre": "l'amendement n\u00b0 1038 de M. Castellani apr\u00e8s l'article 50 quater du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 199 de Mme Kuster et les amendements identiques suivants \u00e0 l'article 35 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 2430 de M. Bourlanges \u00e0 l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1523 de M. Sommer \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 18 de M. Brial avant l'article premier du projet de loi organique relatif au renforcement de l'organisation des juridictions (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 275 de Mme Rubin apr\u00e8s l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2202 de M. Prud'homme \u00e0 l'article 11 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 5 de M. Lachaud et l'amendement identique suivant \u00e0 l'article 5 et \u00e9tat B du projet de loi de finances rectificative pour 2018 (nouvelle lecture).", "date": "2018-11-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 4 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution concernant les certificats d'\u00e9conomie d'\u00e9nergie (art. 34-1 de la Constitution).", "date": "2018-06-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2209 de Mme Autain et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 23 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1490 de M. Bazin \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 7 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 323 de M. Lurton et l'amendement identique \u00e0 l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 37 de Mme Beauvais et l'amendement identique suivant apr\u00e8s l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1402 de Mme Untermaier et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 225 de M. Vallaud apr\u00e8s l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1791 de la commission du d\u00e9veloppement durable et l'amendement identique apr\u00e8s l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 115 de M. Ratenon \u00e0 l'article 4 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 876 de M. El Guerrab et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 27 du Gouvernement \u00e0 l'article 5 bis de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2 rectifi\u00e9 de M. Le Fur et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1685 de M. Juanico \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03303 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2066 de M. Marleix et l'amendement identique suivant \u00e0 l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la proposition de resolution sur l'importance democratique de l'utilisation de la voie referendaire pour la ratification du traite de libre-echange entre l'Union europeenne et le Canada", "date": "2018-02-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 549 de M. Bournazel \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 303 de M. Dharr\u00e9ville \u00e0 l'article 33 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2231 de M. Jumel et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 331 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 6 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 832 de M. Letchimy \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1745 de M. Peu  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 110 de M. Dunoyer apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2343 de M. Dharr\u00e9ville avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 869 de Mme Le Grip apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 204 de M. Bernalicis apr\u00e8s l'article 28 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 774 de M. Reda apr\u00e8s l'article 56 quinquies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": null, "titre": "la motion de censure d\u00e9pos\u00e9e en application de l'article 49, alin\u00e9a 2, de la Constitution par MM. Andr\u00e9 Chassaigne, Jean-Luc M\u00e9lenchon, Mme Val\u00e9rie Rabault et 59 membres de l'Assembl\u00e9e.", "date": "2018-07-31", "type": {"codeTypeVote": "MOC", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 des membres composant l'Assembl\u00e9e nationale"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 13 de M. Saddier et l'amendement identique suivant a l'article premier de la proposition de loi relative a l'accueil des gens du voyage et a la lutte contre les installations illicites (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 2981 du Gouvernement et les amendements identiques suivants \u00e0 l'article 12 octies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2247 de M. Jumel avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 4 de M. Abad \u00e0 l'article 4 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2006 de M. Ruffin \u00e0 l'article 14 quater du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 19 de Mme Karamanli apres l'article 14 A du projet de loi relatif a la protection des donnees personnelles (premiere lecture).", "date": "2018-02-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2376 de M. Serville avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 673 de M. Ramadier et les amendements identiques suivants \u00e0 l'article 37 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1134 de M. Coquerel et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 311 de M. Wulfranc a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 54 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1123 de M. El Guerrab et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1601 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2214 de M. Bourlanges \u00e0 l'article 49 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 91 de M. Vatin et les amendements identiques \u00e0 l'article 3 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "le sous-amendement n\u00b0 2725 de M. Jumel \u00e0 l'amendement n\u00b02468 de M. Potier apr\u00e8s l'article 8 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 60 de Mme Auconie apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 2091 de M. Maillard \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 144 de Mme Pires Beaune \u00e0 l'article 7 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": [" Gauche democrate et republicaine"], "titre": "l'amendement n? 195 de M. Chassaigne et l'amendement identique suivant a l'article 18 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1190 de M. Ruffin apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2004 de M. Prud'homme apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Nouvelle Gauche", "UDI, Agir et Independants"], "titre": "la motion de rejet prealable, deposee par M. Richard Ferrand, de la proposition de loi sur le burnout visant a faire reconnaitre comme maladies professionnelles les pathologies psychiques resultant de l'epuisement professionnel (premiere lecture).", "date": "2018-02-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 164 de Mme Lasserre-David apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 162 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 280 de M. Bernalicis apr\u00e8s l'article 50 bis du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 101 de M. Reda apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 59 de Mme Auconie et les amendements identiques suivants apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Commission sp\u00e9ciale"], "titre": "l'amendement n\u00b0 1930 de M. Taquet et l'amendement identique suivant \u00e0 l'article 3 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 31 de M. Viala \u00e0 l'article 19 du projet de loi renfor\u00e7ant l'efficacit\u00e9 de l'administration pour une relation de confiance avec le public (nouvelle lecture).", "date": "2018-06-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'article unique du projet de loi autorisant l'approbation de la convention d'extradition signee le 2 mai 2007 entre le Gouvernement de la Republique francaise et le Gouvernement de l'Etat des Emirats arabes unis (premiere lecture).", "date": "2018-03-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 173 de Mme Ramassamy et les amendements identiques suivants \u00e0 l'article 4 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1306 de M. Lagarde \u00e0 l'article 57 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1000 de Mme Obono apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'article unique du projet de loi autorisant l'approbation de la convention d'entraide judiciaire en matiere penale entre le Gouvernement de la Republique francaise et le Gouvernement de l'Union des Comores (premiere lecture).", "date": "2018-03-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1220 de M. Pierre-Henri Dumont apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1309 de M. Lagarde apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1001 de M. Bazin et les amendements identiques suivants \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 54 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1266 de M. Aviragnet \u00e0 l'article 34 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 137 de Mme Dubi\u00e9 et les amendements identiques suivants \u00e0 l'article 2 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 897 de M. Bernalicis apr\u00e8s l'article 3 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi relative \u00e0 l'harmonisation de l'utilisation des cam\u00e9ras mobiles par les autorit\u00e9s de s\u00e9curit\u00e9 publique (premi\u00e8re lecture)", "date": "2018-07-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 582 de M. Bernalicis \u00e0 l'article 51 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1338 de M. Fabien Roussel et les amendements identiques suivants \u00e0 l'article 12 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 260 de M. Wulfranc a l'article 2 quinquies du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 209 de Mme Moutchou \u00e0 l'article premier de la proposition de loi relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de rejet prealable, deposee par M. Richard Ferrand, de la proposition de loi relative a la gratuite des transports scolaires (premiere lecture).", "date": "2018-03-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 9 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains", "UDI, Agir et Independants"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi relative a l'exoneration fiscale et sociale des heures supplementaires (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1209 de M. Lachaud avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 328 de M. Lurton et l'amendement identique suivant apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 744 de M. Potier \u00e0 l'article 62 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 18 de M. Le Fur et les amendements identiques suivants apr\u00e8s l'article 2 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2142 de M. Juanico \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "le sous-amendement n\u00b0 67 de M. de la Verpilli\u00e8re et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 12 de M. Jacob \u00e0 l'article 2 du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnances les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1672 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 901 de Mme Batho \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Nouvelle Gauche"], "titre": "l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1787 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 907 de Mme Obono \u00e0 l'article 6 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 21 de M. Le Fur et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2466 (rect.) de M. Potier apr\u00e8s l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1889 de M. Quatennens apr\u00e8s l'article 26 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 59 de Mme Taurine apres l'article 3 quater du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 944 de M. Coquerel \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "le sous-amendement n\u00b0 66 de M. de la Verpilli\u00e8re et le sous-amendement identique suivant \u00e0 l'amendement n\u00b0 12 de M. Jacob \u00e0 l'article 2 du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnances les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 60 de M. Verch\u00e8re et les amendements identiques \u00e0 l'article 3 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2057 de M. Marleix apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 936 de M. Bazin \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2061 de M. Peu \u00e0 l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1689 de M. Potier \u00e0 l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n\u00b0 1653 de M. Bernalicis \u00e0 l'amendement n\u00b0 1644 (rect.) du Gouvernement avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 220 de Mme Obono apr\u00e8s l'article 35 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "UDI, Agir et Ind\u00e9pendants", "Libert\u00e9s et Territoires"], "titre": "l'amendement de suppression n\u00b0 22 de M. Cordier et les amendements identiques suivants \u00e0 l'article 76 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 198 de M. Dharr\u00e9ville \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 246 de M. Rolland \u00e0 l'article 61 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1328 de M. Dufr\u00e8gne apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 873 de M. Bazin \u00e0 l'article premier du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "La France insoumise"], "titre": "l'ensemble du projet de loi relatif \u00e0 la lutte contre la fraude (texte de la commission mixte paritaire).", "date": "2018-10-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 33 de M. Beauvais \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 114 de Mme Rabault et les amendements identiques suivants \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1110 de M. Lachaud avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 14 de M. Larive apres l'article premier de la proposition de loi visant a simplifier et mieux encadrer le regime d'ouverture et de controle des etablissements prives hors contrat (premiere lecture).", "date": "2018-03-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 3124 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2238 de M. Chassaigne avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 935 de M. Bazin \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 141 de M. Descoeur et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'article 33 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 23 du Gouvernement \u00e0 l'article 2 de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2333 de Mme Pires Beaune \u00e0 l'article 51 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 153 de Mme Pires Beaune \u00e0 l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 279 du Gouvernement a l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi organique relative \u00e0 la lutte contre la manipulation de l'information (premi\u00e8re lecture).", "date": "2018-07-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 1280 de M. Aviragnet \u00e0 l'article 26 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 869 de M. Woerth apr\u00e8s l'article 20 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 9 de Mme Anthoine et amendement identique \u00e0 l'article premier du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour un \u00c9tat au service d'une soci\u00e9t\u00e9 de confiance (premi\u00e8re lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03307 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'ensemble du projet de loi de finances pour 2019 (lecture d\u00e9finitive).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2310 de Mme Taurine apr\u00e8s l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "le sous-amendement n\u00b0 2623 de Mme Dumas \u00e0 l'amendement n\u00b0 2384 de M. Giraud apr\u00e8s l'article 55 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2049 de M. Peu \u00e0 l'article 9 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1815 de M. Potier apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1575 de M. Diard et l'amendement identique suivant apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 868 de M. Bazin et les amendements identiques \u00e0 l'article premier du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 821 de M. Philippe Vigier apr\u00e8s l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b035 de Mme Rabault et l'amendement identique suivant \u00e0 l'article 38 du projet de loi renfor\u00e7ant l'efficacit\u00e9 de l'administration pour une relation de confiance avec le public (nouvelle lecture).", "date": "2018-06-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 494 de M. Ratenon \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture) - Mission Outre-mer", "date": "2018-10-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 498 de M. Ciotti apr\u00e8s l'article 15 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 709 de M. Descoeur et les amendements identiques suivants apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 14 de M. Abad \u00e0 l'article 2 bis de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1392 de Mme Janvier apr\u00e8s l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1758 de M. Charles de Courson et l'amendement identique suivant \u00e0 l'article 60 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1218 de Mme Taurine apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 41 de M. Test\u00e9 et les amendements identiques suivants \u00e0 l'article 37 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 586 de Mme Karamanli et les amendements identiques suivants \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 27 de Mme Anthoine et les amendements identiques suivants \u00e0 l'article 6 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 739 de M. Potier \u00e0 l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Richard Ferrand, de la proposition de loi relative au pouvoir d'adaptation des vitesses maximales autoris\u00e9es par les autorit\u00e9s titulaires du pouvoir de police de la circulation (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 306 de M. Dharr\u00e9ville \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-09", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1837 de M. Lachaud avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 143 de M. Lachaud et les amendements identiques suivants \u00e0 l'article 26 sexies du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b01700 de M. Chassaigne \u00e0 l'article 28 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 543 de M. Jumel \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 78 de Mme Poletti \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1995 de M. Prud'homme apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "Les R\u00e9publicains"], "titre": "l'ensemble de la proposition de loi renfor\u00e7ant la lutte contre les rod\u00e9os motoris\u00e9s (premi\u00e8re lecture).", "date": "2018-07-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'ensemble du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (texte de la commission mixte paritaire).", "date": "2018-10-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1691 de M. Juanico \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1817 de Mme Victory \u00e0 l'article 4 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 49 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2516 de la commission des finances \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 211 de Mme Louwagie et les amendements identiques suivants apres l'article 4 du projet de loi pour un Etat au service d'une societe de confiance (premiere lecture).", "date": "2018-01-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2452 de M. Garot apr\u00e8s l'article 15 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2216 de M. Coquerel avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "le sous-amendement n? 293 de M. Sermier a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 307 de M. Wulfranc a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 24 du Gouvernement \u00e0 l'article 2 bis de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 6 de Mme Le Pen et les amendements identiques suivants \u00e0 l'article premier de la proposition de loi relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 121 de M. Dumont et l'amendement identique suivant \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 272 de Mme Obono \u00e0 l'article 50 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 656 de M. Door \u00e0 l'article 7 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 283 de M. David Habib \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission S\u00e9curit\u00e9s (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 969 de M. Bazin et l'amendement identique apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 573 de Mme Obono \u00e0 l'article 38 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'article 7 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "La R\u00e9publique en Marche"], "titre": "l'article 51 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 37 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 33 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 773 (rect.) de Mme Bello apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 262 de M. Falorni apr\u00e8s l'article 15 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1531 de M. Sommer \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution pour le renforcement des outils et des moyens de pilotage de la recherche publique (art. 34-1 de la Constitution).", "date": "2018-06-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Les R\u00e9publicains", "du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0178 de Mme Genevard et les amendements identiques suivants \u00e0 l'article 28 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement de suppression n\u00b0 2533 de M. Acquaviva et les amendements identiques suivants \u00e0 l'article 12 septies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 27 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 15 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03305 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 3 de la proposition de loi permettant une bonne application du regime d'asile europeen (deuxieme lecture).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'ensemble du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1546 de la commission des finances et les amendements identiques suivants apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 849 de Mme Le Pen apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 224 de Mme Kuster apr\u00e8s l'article 56 sexies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution pour une r\u00e9vision g\u00e9n\u00e9rale des taxes \u00e0 faibles rendement (art. 34-1 de la Constitution).", "date": "2018-06-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n\u00b0 1654 de M. Bernalicis \u00e0 l'amendement n\u00b0 1644 (rect.) du Gouvernement avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1591 de Mme Buffet \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1267 de M. Aviragnet \u00e0 l'article 34 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 131 de M. Bouillon apres l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 23 de Mme M\u00e9nard et les amendements identiques suivants \u00e0 l'article premier de la proposition de loi relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 23 de M. Jean-Pierre Vigier et les amendements identiques suivants \u00e0 l'article 52 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 140 de Mme Obono \u00e0 l'article 19 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 937 de M. Hetzel \u00e0 l'article premier du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 491 de M. Ciotti \u00e0 l'article premier du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Nouvelle Gauche"], "titre": "l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants", "Les R\u00e9publicains", "Libert\u00e9s et Territoires"], "titre": "le sous-amendement n\u00b0322 de M. Vercarmer et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 44 de la commission des affaires sociales \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "le sous-amendement n\u00b0 1276 (rect.) du Gouvernement \u00e0 l'amendement n\u00b0 967 de la commission des finances \u00e0 l'article 60 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 193 de M. Pauget et les amendements identiques suivants \u00e0 l'article 10 AB du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 191 de M. Vallaud \u00e0 l'article 40 A du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2176 de Mme Rossi \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1644 (rect.) du Gouvernement avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 28 du Gouvernement \u00e0 l'article 3 de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1547 de M. Castellani et l'amendement identique \u00e0 l'article 2 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Les R\u00e9publicains"], "titre": "l'amendement n\u00b02237 de Mme Limon \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 11 de M. Brun et les amendements identiques suivants \u00e0 l'article 3 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 18 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi pour une reconnaissance sociale des aidants (premiere lecture).", "date": "2018-03-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1191 de M. Masson et l'amendement identique \u00e0 l'article 58 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 154 de Mme Pascale Boyer a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 2512 de la commission des finances et les amendements identiques suivants \u00e0 l'article 19 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "les cr\u00e9dits de la mission Travail et emploi \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1471 de M. Vercamer \u00e0 l'article 4 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 432 (rect.) de M. Vialay et l'amendement identique suivant \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 77 du Gouvernement a l'article premier de la proposition de loi visant a simplifier et mieux encadrer le regime d'ouverture et de controle des etablissements prives hors contrat (premiere lecture).", "date": "2018-03-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'amendement n? 170 de la commission des lois et l'amendement identique suivant a l'article 18 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La Republique en Marche"], "titre": "l'article unique de la proposition de resolution europeenne sur le premier paquet Mobilite, presente par la Commission europeenne le 31 mai 2017.", "date": "2018-03-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 643 de M. Reda apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1680 (2\u00e9me rect.) de M. Aubert apr\u00e8s l'article 37 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2106 de Mme Pires Beaune apr\u00e8s l'article 16 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement rectifi\u00e9 n\u00b0 1158 de M. Vercamer apr\u00e8s l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1631 de M. Potier apr\u00e8s l'article 28 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 159 de Mme Fiat \u00e0 l'article 4 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 707 de M. Descoeur et les amendements identiques suivants \u00e0 l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 297 de Mme Karamanli \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 146 de Mme Dubi\u00e9 et les amendements identiques suivants \u00e0 l'article 6 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 374 de M. Larriv\u00e9 apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (lecture d\u00e9finitive).", "date": "2018-08-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 11 de M. Bernalicis \u00e0 l'article unique de la proposition de loi renfor\u00e7ant la lutte contre les rod\u00e9os motoris\u00e9s (premi\u00e8re lecture).", "date": "2018-07-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'amendement n? 520 de suppression de Mme Buffet et l'amendement identique suivant a l'article 28 du projet de loi pour un Etat au service d'une societe de confiance (premiere lecture).", "date": "2018-01-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 543 de Mme Rabault \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Culture (premi\u00e8re lecture).", "date": "2018-10-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1331 de M. Fabien Roussel et l'amendement identique suivant apr\u00e8s l'article 10 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1293 de Mme Pires Beaune \u00e0 l'article 79 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1248 de M. M\u00e9lenchon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 286 de M. Bernalicis apr\u00e8s l'article 51 ter du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 294 de M. Prud'homme et le sous-amendement identique suivant a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 740 de M. Garot \u00e0 l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 967 de la commission des finances \u00e0 l'article 60 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1326 de Mme Le Pen apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales(premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "le sous-amendement n? 305 de M. Djebbari a l'amendement n? 279 du Gouvernement a l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commision, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnance les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03302 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 146 de M. Viry et l'amendement identique \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 842 de M. Gosselin \u00e0 l'article 6 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 17 de M. Saddier et les amendements identiques suivants \u00e0 l'article 6 de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1286 de M. Aviragnet apr\u00e8s l'article 30 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1440 de M. Viry \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "la proposition de r\u00e9solution invitant le Gouvernement \u00e0 cr\u00e9er un fonds sp\u00e9cifique destin\u00e9 \u00e0 la recherche oncologique et p\u00e9diatrique (art. 34-1 de la Constitution).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1598 de M. Peu  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 260 de M. Viala et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 322 de M. Bernalicis apr\u00e8s l'article 55 bis du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 331 de la commission des finances et l'amendement identique suivant \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission \u00c9conomie (premi\u00e8re lecture).", "date": "2018-11-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "le sous-amendement n\u00b0 1560 de M. Door et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 1548 du Gouvernement \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1106 de M. Ratenon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 194 de M. Larriv\u00e9 \u00e0 l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 72 de M. Bricout avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b02213 de M. Roseren \u00e0 l'article 61 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 3 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03315 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 3 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 8 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 472 de Mme Untermaier \u00e0 l'article 35 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "le sous-amendement n? 298 de M. Prud'homme a l'amendement n? 279 du Gouvernement a l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 75 (rect.) de Mme Obono apr\u00e8s l'article 57 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b08 de M. Abad apr\u00e8s l'article premier de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "le sous-amendement n\u00b0 1557 de M. V\u00e9ran et le sous-amendement identique suivant \u00e0 l'amendement n\u00b0 1548 du Gouvernement \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 638 de Mme Pires Beaune \u00e0 l'article 2 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 600 de M. Boucard et les amendements identiques suivants \u00e0 l'article 51 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 546 de M. Bernalicis apr\u00e8s l'article 51 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03309 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet prealable, deposee par M. Richard Ferrand, de la proposition de loi relative a la mise en place d'un recepisse dans le cadre d'un controle d'identite (premiere lecture).", "date": "2018-02-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1479 de Mme de Vaucouleurs \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1176 de M. Pauget apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1392 de Mme Untermaier apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'ensemble du projet de loi relatif \u00e0 l'\u00e9lection des repr\u00e9sentants au Parlement europ\u00e9en (texte de la commission mixte paritaire).", "date": "2018-05-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2315 de Mme Pires Beaune \u00e0 l'article 57 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 234 de M. Di Filippo \u00e0 l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1116 de M. M\u00e9lenchon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 328 de Mme Bonnivard et les amendements identiques suivants \u00e0 l'article 8 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 674 de M. Prud'homme \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 662 de M. Lurton apr\u00e8s l'article 46 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 559 de M. Peu \u00e0 l'article 45 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n?130 de M. Bernalicis a l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1412 de Mme Untermaier et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 546 de M. Jumel et les amendements identiques suivants \u00e0 l'article 14 sexies A du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 1502 de M. Peu et l'amendement identique suivant \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Gilles Le Gendre, de la proposition de loi d'orientation pour l'avenir de la sant\u00e9 (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 31 de Mme Battistel a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la proposition de r\u00e9solution visant \u00e0 mettre le peuple et ses aspirations au coeur des d\u00e9bats budg\u00e9taires (art. 34-1 de la Constitution).", "date": "2018-06-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2143 de M. Juanico \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2021 de Mme Panot \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1797 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b01616 de Mme Poueyto \u00e0 l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par Mme Val\u00e9rie Rabault, de la proposition de loi organique, relative \u00e0 la lutte contre la manipulation de l'information (nouvelle lecture).", "date": "2018-10-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 8 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 854 de M. Vigier et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement de suppression n\u00b0 957 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article 16 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 426 de M. Descoeur et les amendements identiques suivants apr\u00e8s l'article 83 de la seconde partie du projet de loi de finances pour 2019 - Mission Solidarit\u00e9, insertion et \u00e9galit\u00e9 des chances (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 9 ter de la proposition de loi relative \u00e0 la lutte contre la manipulation de l'information (premi\u00e8re lecture).", "date": "2018-07-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, de la proposition de loi relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 735 de M. Garot \u00e0 l'article 11 septies A du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2072 de M. Tach\u00e9 avant l'article 40 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 104 de M. Lurton et les amendements identiques suivants \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 86 de Mme Louwagie et l'amendement identique suivant apr\u00e8s l'article 63 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 46 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gouvernement"], "titre": "la d\u00e9claration du Gouvernement sur la fiscalit\u00e9 \u00e9cologique et ses cons\u00e9quences sur le pouvoir d'achat (application de l'article 50-1 de la Constitution).", "date": "2018-12-05", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 221 de M. Furst apres l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 3123 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1296 de Mme Pires Beaune apr\u00e8s l'article 79 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 227 de M. Falorni et l'amendements identique suivant apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 1 de M. Cinieri et les amendements identiques a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2691 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par Mme Val\u00e9rie Rabault, du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 612 de M. Maquet apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 66 de Mme Auconie et les amendements identiques suivants \u00e0 l'article premier du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1712 de M. Chassaigne \u00e0 l'article 58  du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 27 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement  n\u00b0 651 de M. Woerth \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 55 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'ensemble du projet de loi, adopte par le Senat, autorisant la ratification de l'accord de transport aerien entre les Etats-Unis d'Amerique, premierement, l'Union europeenne et ses Etats membres, deuxiemement, l'Islande, troisiemement, et le Royaume de Norvege, quatriemement (premiere lecture).", "date": "2018-03-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "le sous-amendement n\u00b0 2202 de Mme Bareigts et le sous-amendement identique suivant \u00e0 l'amendement n\u00b0 2100 de M. Maillard \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour un nouveau pacte ferroviaire (texte de la commission mixte paritaire).", "date": "2018-06-13", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b01265 de M. Aviragnet \u00e0 l'article 7 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 461 de M. de La Verpilli\u00e8re apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 592 de la commission des affaires culturelles et de l'\u00e9ducation avant l'article premier du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2451 de M. Garot apr\u00e8s l'article 15 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1489 de M. Peu \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 673 de Mme Panot \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 454 de M. Saddier et l'amendement identique \u00e0 l'article 58  du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 23 de M. Jacob et les amendements identiques suivants a l'article 3 du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1246 de M. M\u00e9lenchon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 79 de Mme Obono \u00e0 l'article 5 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1509 de M. Peu apr\u00e8s l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 155 de M. Cherpion et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble de la proposition de loi portant transposition de la directive du Parlement europeen et du Conseil sur la protection des savoir-faire et des informations commerciales non divulgues contre l'obtention, l'utlisation et la divulgation illicites (premiere lecture).", "date": "2018-03-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2334 de Mme Pires Beaune apr\u00e8s l'article 60 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 294 de Mme Karamanli \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble de la proposition de loi relative \u00e0 l'harmonisation de l'utilisation des cam\u00e9ras mobiles par les autorit\u00e9s de s\u00e9curit\u00e9 publique (premi\u00e8re lecture)", "date": "2018-07-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n?133 de Mme Obono a l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 40 de Mme Anthoine et l'amendement identique suivant \u00e0 l'article 14 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 3138 (rect.) du Gouvernement et l'amendement identique suivant \u00e0 l'article 24 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n?129 de Mme Bru a l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 257 de M. Rolland et les amendements identiques \u00e0 l'article 58  du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Gilles Le Gendre, de la proposition de loi relative \u00e0 l'inclusion des \u00e9l\u00e8ves en situation de handicap (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "les conclusions de rejet de la commission des lois de la proposition de r\u00e9solution visant \u00e0 cr\u00e9er une commission d'enqu\u00eate relative \u00e0 la lutte contre les groupuscules pr\u00f4nant la violence.", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 19 du projet de loi renfor\u00e7ant l'efficacit\u00e9 de l'administration pour une relation de confiance avec le public (nouvelle lecture).", "date": "2018-06-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 743 de M. Potier \u00e0 l'article 62 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2237 (rect.) de Mme Florennes apr\u00e8s l'article 37 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1361 de M. Jumel \u00e0 l'article 46 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2199 de Mme Obono avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble du projet de loi ratifiant diverses ordonnances prises sur le fondement de la loi n? 2017-1340 du 15 septembre 2017 d'habilitation a prendre par ordonnances les mesures pour le renforcement du dialogue social (texte de la commission mixte paritaire).", "date": "2018-02-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 282 de M. Coquerel \u00e0 l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Libert\u00e9s et Territoires"], "titre": "l'amendement de suppression n\u00b0 875 de la commission des finances et les amendements identiques suivants \u00e0 l'article 19 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1769 de M. Peu et l'amendement identique \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2494 de Mme Pinel et l'amendement identique \u00e0 l'article 4 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (lecture d\u00e9finitive).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 165 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1172 du Gouvernement et les amendements identiques suivants apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'ensemble de la proposition de loi visant \u00e0 encadrer le d\u00e9marchage t\u00e9l\u00e9phonique et \u00e0 lutter contre les appels frauduleux (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 6 de M. Cordier et les amendements identiques suivants a l'article 16 du projet de loi portant diverses dispositions d'adaptation au droit de l'Union europeenne dans le domaine de la securite (premiere lecture).", "date": "2018-01-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 40 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi organique relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 26 du Gouvernement \u00e0 l'article 4 de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 32 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "les cr\u00e9dits de la mission Solidarit\u00e9, insertion et \u00e9galit\u00e9 des chances \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1355 de M. Dharr\u00e9ville \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2336 de M. Ruffin \u00e0 l'article 57 bis du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2330 de M. Vallaud apr\u00e8s l'article 55 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 738 de M. Ramadier apr\u00e8s l'article 56 sexies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2468 de M. Potier apr\u00e8s l'article 8 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 754 de M. Garot \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 514 de M. El Guerrab et les amendements identiques suivants \u00e0 l'article 10 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 508 de M. Ciotti \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 22 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 950 de Mme Taurine \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 154 de M. Cinieri et les amendements identiques \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 35 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 294 de M. Lurton et les amendements identiques suivants \u00e0 l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 962 de la commission du d\u00e9veloppement durable et l'amendement identique suivant apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 225 de M. Huyghe apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 154 de Mme Louwagie \u00e0 l'article 2 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "le sous-amendment n\u00b0 992 de M. Jumel \u00e0 l'amendement n\u00b0 901 de Mme Batho \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-20", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1669 de M. Dharr\u00e9ville apr\u00e8s l'article 14 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 944 de M. Bazin apr\u00e8s l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 75 de M. Bernalicis apres l'article 3 de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution relative au suivi et au pilotage de la production de logements sociaux (art. 34-1 de la Constitution).", "date": "2018-06-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 25 du Gouvernement \u00e0 l'article 6 de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 48 de M. Fabien Roussel \u00e0 l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 806 de Mme Faucillon \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1300 de M. Aviragnet \u00e0 l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'amendement n? 104 de Mme Pascale Boyer a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi autorisant la ratification de l'accord de partenariat sur les relations et la coop\u00e9ration entre l'Union europ\u00e9enne et ses \u00c9tats membres d'une part, et la Nouvelle-Z\u00e9lande, d'autre part (premi\u00e8re lecture).", "date": "2018-07-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0601 de M. Boucard et les amendements identiques suivants \u00e0 l'article 52 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 978 de Mme Ressiguier apr\u00e8s l'article 26 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 936 de M. Cinieri et les amendements identiques suivants \u00e0 l'article 5 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 153 de M. Cherpion \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 600 de M. Leclerc et les amendements identiques suivants \u00e0 l'article 8 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "le sous-amendement n\u00b0 2593 de Mme Dumas \u00e0 l'amendement n\u00b0 2621 du Gouvernement et le sous-amendement identique suivant apr\u00e8s l'article 55 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 36 de M. Fasquelle et l'amendement identique suivant \u00e0 l'article 6 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 1741 de M. Peu et les amendements identiques suivants \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1771 de M. Moreau \u00e0 l'article 4 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1518 de M. Colombani apr\u00e8s l'article 50 quater du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 883 de M. Bazin et les amendements identiques \u00e0 l'article 12 quinquies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 429 de M. Dufr\u00e8gne \u00e0 l'article 2 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 40 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 638 de M. Reda et les amendements identiques suivants \u00e0 l'article 53 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1439 de M. Viry \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "le sous-amendement n\u00b0323 de M. Vercarmer et le sous-amendement identique suivant \u00e0 l'amendement n\u00b044 de la commission des affaires sociales \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1115 de M. M\u00e9lenchon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 545 de M. Dive et les amendements identiques suivants \u00e0 l'article 18 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 9 de M. Descoeur a l'article 3 du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 564 de M. Bernalicis apr\u00e8s l'article 34 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 516 de M. Ciotti \u00e0 l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 134 de M. Pierre-Henri Dumont apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1117 de M. Cl\u00e9ment \u00e0 l'article premier du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 838 de Mme Faucillon apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 328 de la commission des lois et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1437 de Mme Batho et les amendements identiques \u00e0 l'article 14 sexies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'article premier de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 2417 (rect.) de Mme Sage apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 8 de Mme Anthoine apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0134 de Mme Karamanli \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2 de M. Le Fur et les amendements identiques suivants apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 205 de Mme Obono apr\u00e8s l'article 30 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1388 de M. Vallaud \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0157 de Mme Dubi\u00e9 et les amendements identiques suivants \u00e0 l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble de la proposition de loi organique relative \u00e0 la lutte contre la manipulation de l'information (lecture d\u00e9finitive).", "date": "2018-11-20", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 des membres composants composant l'Assembl\u00e9e nationale"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1192 de M. Masson \u00e0 l'article 58 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 809 de Mme Rabault apres l'article 2 du projet de loi pour un Etat au service d'une societe de confiance (premiere lecture).", "date": "2018-01-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 840 de M. Jean-Louis Bricout \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 3065 de M. Vuilletet apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble du projet de loi renfor\u00e7ant l'efficacit\u00e9 de l'administration pour une relation de confiance avec le public (nouvelle lecture).", "date": "2018-06-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 47 M. de la Verpilliere a l'article 3 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 4 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 474 de M. Dharr\u00e9ville \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 2075 du Gouvernement apr\u00e8s l'article 40 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2055 de M. Peu \u00e0 l'article 15 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1441 de M. Viry \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1447 de M. Gouffier-Cha \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 90 de la commission des affaires sociales \u00e0 l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 59 de Mme Auconie \u00e0 l'article premier du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1269 de M. M\u00e9lenchon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 162 M. Pueyo a l'article 3 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1097 de Mme Obono avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1997 de M. Ruffin apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 3 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1483 de M. Peu et l'amendement identique suivant \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 427 de M. Cherpion et l'amendement identique suivant \u00e0 l'article 40 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2199 de Mme Taurine et l'amendement identique \u00e0 l'article 9 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 152 de Mme Pires Beaune \u00e0 l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'article 6 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 752 de M. Fasquelle \u00e0 l'article 71 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0697 de M. Besson-Moreau et les amendements identiques \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 738 de M. Garot \u00e0 l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2687 de M. Pupponi  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 50 de Mme Obono apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article unique de la proposition de loi renfor\u00e7ant la lutte contre les rod\u00e9os motoris\u00e9s (premi\u00e8re lecture).", "date": "2018-07-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 964 de la commission du d\u00e9veloppement durable et les amendements identiques apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 567 de Mme Obono \u00e0 l'article 49 bis A du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 983 de la commission des affaires \u00e9conomiques et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1693 de M. Juanico \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 671 de M. Ruffin \u00e0 l'article 13 bis A du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n? 41 de M. Pupponi a l'article premier de la proposition de loi visant a simplifier et mieux encadrer le regime d'ouverture et de controle des etablissements prives hors contrat (premiere lecture).", "date": "2018-03-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1472 de Mme Genevard apr\u00e8s l'article 15 bis du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 687 de Mme Rubin \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Immigration, asile et int\u00e9gration (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 52 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1118 de M. Cl\u00e9ment \u00e0 l'article premier du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 968 de M. Dharr\u00e9ville apr\u00e8s l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 141 de M. Corbi\u00e8re apr\u00e8s l'article 9 septies de la proposition de loi relative \u00e0 la lutte contre la manipulation de l'information (premi\u00e8re lecture).", "date": "2018-07-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n?8 de M. Larrive et l'amendement identique suivant a l'article premier du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1497 de M. Bernalicis apr\u00e8s l'article 50 quater du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 64 de Mme Auconie apr\u00e8s l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "La R\u00e9publique en Marche"], "titre": "l'article 3 de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 336 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 54 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 222 de M. Falorni apr\u00e8s l'article 13 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Les R\u00e9publicains", "Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1570 de M. Orphelin apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de rejet prealable, deposee par M. Andre Chassaigne, du projet de loi ratifiant diverses ordonnances prises sur le fondement de la loi n? 2017-1340 du 15 septembre 2017 d'habilitation a prendre par ordonnances les mesures pour le renforcement du dialogue social (texte de la commission mixte paritaire).", "date": "2018-02-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 824 de Mme Faucillon apr\u00e8s l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 18 de M. Le Fur et l'amendement identique suivant apr\u00e8s l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-30", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 899 de M. Prud'homme \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1890 de M. Quatennens apr\u00e8s l'article 26 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "l'ensemble du projet de loi relatif a l'orientation et a la reussite des etudiants (texte de la commission mixte paritaire).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 817 de Mme Faucillon et l'amendement identique suivant \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 901 rectifi\u00e9 de Mme Obono apr\u00e8s l'article 4 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 279 de M. Bernalicis et l'amendement identique suivant apr\u00e8s l'article 50 bis du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "la demande de constitution de commission speciale pour l'examen de la proposition de loi portant suppression de la prise en compte des revenus du conjoint dans la base de calcul de l'allocation aux adultes handicapes.", "date": "2018-04-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1713 de M. Chassaigne apr\u00e8s l'article 57 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0166 de Mme Elmas \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 241 de Mme Obono apr\u00e8s l'article 41 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0133 de Mme Karamanli \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 14 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1411 de Mme Untermaier et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 203 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 85 de M. Descoeur et les amendements identiques \u00e0 l'article 14 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1044 de M. Ramadier apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0141 de M. Nury et l'amendement identique suivant \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1310 de M. Lagarde apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 810 de M. Pierre-Henri Dumont et les amendements identiques \u00e0 l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour un nouveau pacte ferroviaire (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2267 (rect.) de M. Millienne \u00e0 l'article 60 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 16 de M. Le Fur et les amendements identiques suivants \u00e0 l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 53 de M. Brun et les amendements identiques suivants \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement  n\u00b0 212 de Mme Louwagie et l'amendement identique suivant \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03316 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 15 de M. Jacob \u00e0 l'article 3 du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnances les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "la motion de renvoi en commission, deposee par M. Christian Jacob, du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 167 de Mme Marianne Dubois a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par Mme Val\u00e9rie Rabault, du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 49 de Mme Bonnivard et les amendements identiques suivants apr\u00e8s l'article 10 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 418 de M. Cinieri et les amendements identiques \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2935 de M. Potier \u00e0 l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 513 de M. Ciotti apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 297 de Mme Panot a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1556 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi relative \u00e0 l'encadrement de l'utilisation du t\u00e9l\u00e9phone portable dans les \u00e9tablissements d'enseignement scolaire (texte de la commission mixte paritaire).", "date": "2018-07-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n?81 de Mme Untermaier a l'article premier du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1653 de M. Di Filippo \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Sports, jeunesse et vie associative (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 9 de M. Dharr\u00e9ville et l'amendement identique suivant apr\u00e8s l'article premier de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 281 de Mme Karamanli \u00e0 l'article premier du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "la motion de rejet prealable, deposee par M. Richard Ferrand, de la proposition de loi visant a augmenter le pouvoir d'achat grace a la creation d'un ticket-carburant (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1484 de M. Peu et l'amendement identique suivant \u00e0 l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2513 de Mme Pinel et l'amendement identique suivant \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 576 de Mme Obono \u00e0 l'article 43 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 21 de M. Minot et les amendements identiques \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2218 de M. Jumel \u00e0 l'article 2 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b039 de Mme Elimas \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 224 de Mme Rossi  a l'article 9 du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 208 de Mme Obono apr\u00e8s l'article 31 bis du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 28 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi visant \u00e0 s\u00e9curiser l'exercice des praticiens dipl\u00f4m\u00e9s hors Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2 de Mme Trastour-Isnart et les amendements identiques suivants \u00e0 l'article 4 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 13 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 11 de M. Ratenon apr\u00e8s l'article 5 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 40 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 641 de M. Ciotti apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 141 de Mme Obono et l'amendement identique suivant \u00e0 l'article 19 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 5 de M. Abad \u00e0 l'article 3 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 2513 du Gouvernement \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Recherche et enseignement sup\u00e9rieur (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 49 de M. Bernalicis \u00e0 l'article 3 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine", "Nouvelle Gauche"], "titre": "l'amendement n? 550 de Mme Rabault apres l'article 19 du projet de loi pour un Etat au service d'une societe de confiance (premiere lecture).", "date": "2018-01-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b01007  de M. Bazin \u00e0 l'article 61 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 495 de M. Ciotti \u00e0 l'article premier du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (lecture d\u00e9finitive).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 779 de M. Reda  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 737 de M. Potier \u00e0 l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 25 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 730 de M. Potier et les amendements identiques suivants \u00e0 l'article 9 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants", "Socialistes et apparent\u00e9s"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Gilles Le Gendre, de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 569 de M. Bernalicis \u00e0 l'article 35 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "la proposition de r\u00e9solution pour une politique budg\u00e9taire de r\u00e9duction des in\u00e9galit\u00e9s, en faveur de la coh\u00e9sion sociale et territoriale (art. 34-1 de la Constitution).", "date": "2018-06-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 766 de M. Orphelin \u00e0 l'article 14 sexies A du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2041 de Mme Rubin et l'amendement identique suivant \u00e0 l'article 65 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1622 de M. Dombreval apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi relative \u00e0 la lutte contre la manipulation de l'information (premi\u00e8re lecture).", "date": "2018-07-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 923 de Mme Rossi \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 207 de Mme Obono \u00e0 l'article 30 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 44 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 22 de Mme Anthoine et les amendements identiques suivants \u00e0 l'article 15 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "les cr\u00e9dits de la mission Justice \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par Mme Val\u00e9rie Rabault, du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 195 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "le sous-amendement n\u00b0 1171  \u00e0 l'amendement n\u00b0 1147 du Gouvernement \u00e0 l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants", "Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 1660 de Mme Magnier et l'amendement identique suivant \u00e0 l'article 60 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2054 de Mme Rabault \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 1272 de M. Aviragnet et l'amendement identique suivant \u00e0 l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 163 de M. Descoeur apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 570 de Mme Obono apr\u00e8s l'article 35 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 459 de Mme Untermaier et l'amendement identique suivant \u00e0 l'article 35 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b01010 de M. Bazin apr\u00e8s l'article 61 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 632 de M. Nadot et l'amendement identique suivant \u00e0 l'article 4 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement de suppression n\u00b0 512 de M. J\u00e9go et l'amendement identique suivant \u00e0 l'article 11 sexies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1004 de Mme Ressiguier apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 411 de M. Menuel et les amendements identiques suivants apr\u00e8s l'article 53 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 61 de Mme Dalloz et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2764 de M. Pupponi apr\u00e8s l'article 56 quinquies du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1674 de M. Peu apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0126 de M. Orphelin et l'amendement identique suivant apr\u00e8s l'article 1er bis du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1269 de Mme Lacroute et les amendements identiques suivants apr\u00e8s l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2215 de M. Jumel apr\u00e8s l'article 10  ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 11 de M. Viala et les amendements identiques suivants \u00e0 l'article 2 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'ensemble de la proposition de loi en faveur de l'engagement associatif (premi\u00e8re lecture).", "date": "2018-05-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 53 de Mme Obono \u00e0 l'article 3 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 213 de Mme Kuster et les amendements identiques suivants \u00e0 l'article 49 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n\u00b0 1655 de M. Bernalicis \u00e0 l'amendement n\u00b0 1644 (rect.) du Gouvernement avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 923 de la commission des finances \u00e0 l'article 55 terdecies A du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 961 de Mme Taurine \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1425 de Mme Untermaier avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'ensemble de la proposition de loi relative \u00e0 l'interdiction des violences \u00e9ducatives ordinaires (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 201 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 17 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1344 de M. Ratenon \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution visant \u00e0 promouvoir l'autonomie fiscale des collectivit\u00e9s territoriales (art. 34-1 de la Constitution).", "date": "2018-06-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2499 de Mme Pinel et l'amendement identique \u00e0 l'article 11 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b054 de Mme Genevard et les amendements identiques suivants \u00e0 l'article 53 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 2653 (rect.) de M. Moreau apr\u00e8s l'article 10 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 937 de M. Cinieri et les amendements identiques suivants apr\u00e8s l'article 9 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 10 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 523 de M. Blanchet \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1510 de M. Peu apr\u00e8s l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 392 de M. Woerth apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi visant a lutter contre les marchands de sommeil (premiere lecture).", "date": "2018-03-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 210 de M. Benoit \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 71 de M. Le Fur et l'amendement identique suivant \u00e0 l'article 2 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture)", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 102 de M. Lurton et les amendements identiques suivants \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 166 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b02347 de Mme Limon apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "La France insoumise"], "titre": "l'ensemble du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnances les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2916 du Gouvernement \u00e0 l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 224 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article 34 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 312 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 8 de M. Viala \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1936 de M. Benoit \u00e0 l'article 3 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 308 de M. Wulfranc a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "le sous-amendement n? 312 de M. Wulfranc a l'amendement n? 279 du Gouvernement a l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1307 de M. Lagarde \u00e0 l'article 57 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n? 310 de M. Wulfranc a l'amendement n? 273 du Gouvernement avant l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 199 de M. Lagarde avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 101 de M. Wulfranc apres l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 926 de M. Dharr\u00e9ville \u00e0 l'article 7 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 219 de M. Chiche et les amendements identiques suivants apr\u00e8s l'article 46 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 287 de Mme Obono apr\u00e8s l'article 51 ter du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 6 de M. Le Fur et les amendements identiques suivants apr\u00e8s l'article 2 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 434 de M. Masson et l'amendement identique suivant \u00e0 l'article 4 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1785 de Mme Errante \u00e0 l'article 30 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble du projet de loi de finances rectificative pour 2018 (lecture d\u00e9finitive).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-12", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1433 de Mme Batho et l'amendement identique \u00e0 l'article 14 quater du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-26", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2278 de M. Panot  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet prealable, deposee par M. Sebastien Chenu, de la proposition de loi relative a l'euthanasie et au suicide assiste, pour une fin de vie digne (premiere lecture).", "date": "2018-02-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0189 de M. Guy Bricout et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2344 de M. Jumel avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 798 de M. Reda apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03301 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 673 de M. Abad et les amendements identiques suivants apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 905 de Mme Taurine apr\u00e8s l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 224 de Mme Kuster et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 403 de M. Ratenon apr\u00e8s l'article 77 de la seconde partie du projet de loi de finances pour 2019 - Mission Outre-mer (premi\u00e8re lecture)", "date": "2018-10-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression  n\u00b0 366 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article 34 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche democrate et republicaine"], "titre": "la motion de rejet prealable, deposee par M. Jean-Luc Melenchon, du projet de loi relatif a l'orientation et a la reussite des etudiants (texte de la commission mixte paritaire).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi visant a attribuer la carte du combattant aux soldats engages en Algerie apres les accords d'Evian du 2 juillet 1962 jusqu'au 1er juillet 1964 (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, de la proposition de loi organique relative \u00e0 la lutte contre la manipulation de l'information (nouvelle lecture).", "date": "2018-10-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2686 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 878 de M. Castellani et l'amendement identique suivant \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1606 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'ensemble du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 691 de M. Le Fur et l'amendement identique suivant apr\u00e8s l'article 11 sexies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 51 de la commission des affaires sociales et les amendements identiques suivants \u00e0 l'article 12 bis du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2036 de Mme Panot apr\u00e8s l'article 11 septdedies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 67 de la commission des affaires sociales \u00e0 l'article 29 quinquies du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2479 de Mme Bareigts \u00e0 l'article 9 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 512 de M. Ciotti apr\u00e8s l'article 15 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 89 de Mme Louwagie et les amendements identiques suivants \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 2249 du Gouvernement apr\u00e8s l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi organique relative \u00e0 la lutte contre les fausses informations (premi\u00e8re lecture)", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 2165 de M. Balanant et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 965 de M. Dharr\u00e9ville \u00e0 l'article 4 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 473 de M. Dharr\u00e9vile \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 24 de M. Lachaud a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "La France insoumise"], "titre": "l'amendement n\u00b0 2149 de M. Peu et l'amendement identique \u00e0 l'article 57 bis du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1478 de M. Dharr\u00e9ville \u00e0 l'article 14 bis du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 851 de la commission des finances \u00e0 l'article 16 decies du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "le sous-amendement n\u00b0 1236 de Mme Anthoine et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 893 de la commission des finances \u00e0 l'article 29 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1758 de M. Chassaigne \u00e0 l'article 10 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 495 de M. Ratenon \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture) - Mission Outre-mer", "date": "2018-10-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 30 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2763 de M. Pupponi apr\u00e8s l'article 58  du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n?357 de Mme Dubois apres l'article 11 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble de la proposition de loi ordinaire relative \u00e0 la lutte contre la manipulation de l'information (nouvelle lecture).", "date": "2018-10-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 597 de M. Boucard et les amendements identiques suivants \u00e0 l'article 44 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 4 de M. Cinieri et les amendements identiques a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 418 de M.Viry et l'amendement identique suivant apr\u00e8s l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 148 de Mme Dalloz et l'amendement identique suivant \u00e0 l'article 46 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 445 de M. Lurton \u00e0 l'article 40 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 10 de M. Quatennens apr\u00e8s l'article 5 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 918 de M. Coquerel apr\u00e8s l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 500 de M. Ciotti apr\u00e8s l'article 6 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 31 de M. Lachaud a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 839 de Mme Faucillon \u00e0 l'article 33 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1953 de la commission des finances \u00e0 l'article 51 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1404 de Mme Untermaier et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 36 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 716 de M. Potier \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2741 de M. Pupponi \u00e0 l'article 44 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 1124 de M. Lurton et les amendements identiques suivants \u00e0 l'article 83 de la seconde partie du projet de loi de finances pour 2019 - Mission Solidarit\u00e9, insertion et \u00e9galit\u00e9 des chances (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 165 de Mme \u00c9limas \u00e0 l'article premier du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 232 de M. Vallaud \u00e0 l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2144 de M. Juanico \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 4 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi visant a lutter contre la precarite professionnelle des femmes (premiere lecture).", "date": "2018-03-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 210 de M. Charles de Courson et l'amendement identique suivant apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "la proposition de r\u00e9solution relative \u00e0 la lutte contre la pollution du transport maritime et \u00e0 la promotion des carburants marins alternatifs (art. 34-1 de la Constitution).", "date": "2018-06-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1961 de M. Benoit apr\u00e8s l'article 10  ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2331 de Mme Panot apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 16 de M. Saddier et l'amendement identique suivant a l'article 5 de la proposition de loi relative a l'accueil des gens du voyage et a la lutte contre les installations illicites (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La Republique en Marche", "Gauche democrate et republicaine"], "titre": "l'article unique de la proposition de resolution europeenne relative a l'interdiction de la peche electrique.", "date": "2018-03-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1816 de M. Potier et l'amendement identique suivant apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2439 de M. Garot apr\u00e8s l'article 11 quindecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi relative \u00e0 la lutte contre la manipulation de l'information (lecture d\u00e9finitive).", "date": "2018-11-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 675 de M. Ruffin \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 2 de la proposition de loi permettant une bonne application du regime d'asile europeen (deuxieme lecture).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 900 de Mme Obono \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 51 de Mme Dalloz et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "la motion de renvoi en commission, deposee par M. Christian Jacob, du projet de loi relatif a la programmation militaire  pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 346 de M. Di Filippo et l'amendement identique apr\u00e8s l'article 40 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1117 de M. Woerth apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b01015 de M. Peu et l'amendement identique \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 280 de M. David Habib \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission S\u00e9curit\u00e9s (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 205 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article 27 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03306 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 954 de M. Dharr\u00e9ville et les amendements identiques suivants \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "La France insoumise"], "titre": "l'amendement n\u00b0 1783 de M. Peu et l'amendement identique suivant \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "Socialistes et apparent\u00e9s", "La R\u00e9publique en Marche"], "titre": "l'article 13 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b030 de Mme Autain \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 503 de M. Grelier et l'amendement identique suivant apr\u00e8s l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 125 de Mme Bello \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1208 de M. Ruffin apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 161 de M. Coquerel \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 228 de M. Falorni et l'amendement identique suivant apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2026 de Mme Taurine \u00e0 l'article 11 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1551 du Gouvernement apr\u00e8s l'article 76 de la seconde partie du projet de loi de finances pour 2019 - Mission \u00c9cologie, d\u00e9veloppement et mobilit\u00e9 durables (premi\u00e8re lecture).", "date": "2018-11-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 20 de M. Le Fur et l'amendement identique suivant apr\u00e8s l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement de suppression n?1 de M. Bazin et les amendements identiques suivants a l'article premier du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 111 de M. Dunoyer apr\u00e8s l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "Nouvelle Gauche"], "titre": "l'article unique du projet de loi autorisant l'adh\u00e9sion au protocole contre la fabrication et le trafic illicites d'armes \u00e0 feu, de leurs pi\u00e8ces, \u00e9l\u00e9ments et munitions, additionnel \u00e0 la convention des Nations unies contre la criminalit\u00e9 transnationale organis\u00e9e, adopt\u00e9s \u00e0 New York le 31 mai 2001 (premi\u00e8re lecture).", "date": "2018-07-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 957 de la commission des finances \u00e0 l'article 57 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1040 de Mme Louwagie apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 325 de la commission des affaires sociales \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 13 de M. Kamardine apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 369 de M. Masson et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 903 (rect) de Mme Obono apr\u00e8s l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 204 de M. Dharr\u00e9ville apr\u00e8s l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 73 de Mme Obono apres l'article 3 de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 6 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 833 de M. Jean-Louis Bricout \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 14 de M. Lachaud a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'ensemble de la proposition de loi visant \u00e0 favoriser la reconnaissance des proches aidants (premi\u00e8re lecture).", "date": "2018-12-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2128 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1799 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 678 de M. Prud'homme \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 209 de M. Dive apr\u00e8s l'article 16 B du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine", "La France insoumise"], "titre": "l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2081 de M. Castellani et l'amendement identique suivant \u00e0 l'article 2 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 736 de M. Garot et l'amendement identique suivant \u00e0 l'article 11 septies A du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 108 de M. Duvoyer \u00e0 l'article premier du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 43 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi creant une liste francaise des paradis fiscaux (premiere lecture).", "date": "2018-03-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 404 de Mme Obono \u00e0 l'article 26 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2137 de M. Fabien Roussel \u00e0 l'article 51 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2067 de M. Ruffin apr\u00e8s l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1610 de Mme Buffet \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 652  de M. Woerth \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 32 de M. Abad et l'amendement identique suivant \u00e0 l'article 2 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 129 de Mme Rabault apr\u00e8s l'article 8 du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-30", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n\u00b0 2740 de M. Potier l'amendement n\u00b0 1150 de M. Moreau \u00e0 l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 11 du projet de loi relatif \u00e0 la lutte contre la fraude (premi\u00e8re lecture).", "date": "2018-09-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2199 de M. Jumel et l'amendement identique suivant apr\u00e8s l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1201 de M. M\u00e9lenchon apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 920 de M. Lachaud apr\u00e8s l'article 9 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1006  de M. Bazin \u00e0 l'article 60 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2129 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 18 de M. Dufr\u00e8gne et l'amendement identique suivant \u00e0 l'article 2 du projet de loi de finances rectificative pour 2018 (nouvelle lecture).", "date": "2018-11-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 258 de Mme Petit apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 115 de M. Dumont \u00e0 l'article 4 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 433 de M. Gouffier-Cha \u00e0 l'article 26 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1038 de Mme Rabault \u00e0 l'article 41 et \u00c9tat D de la seconde partie du projet de loi de finances pour 2019 - Mission Participations financi\u00e8res de l'\u00c9tat (premi\u00e8re lecture).", "date": "2018-11-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1644 de M. Fesneau et l'amendement identique suivant \u00e0 l'article 54 bis du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "la motion de renvoi en commission, deposee par M. Richard Ferrand, de la proposition de loi relative a l'entreprise nouvelle et aux nouvelles gouvernances (premiere lecture).", "date": "2018-01-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 843 de Mme Faucillon et les amendements identiques suivants \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2689 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 16 de M. Breton et les amendements identiques suivants apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 498 de M. Le Fur apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 71 de M. Prud'homme apres l'article 15 du projet de loi relatif a la protection des donnees personnelles (premiere lecture).", "date": "2018-02-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 282 de Mme M\u00e9nard et les amendements identiques suivants \u00e0 l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 216 de M. Bernalicis \u00e0 l'article 26 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 123 de M. Wulfranc a l'article 2 quater du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 1 de M. Cordier et les amendements identiques suivants a l'article 17 du projet de loi portant diverses dispositions d'adaptation au droit de l'Union europeenne dans le domaine de la securite (premiere lecture).", "date": "2018-01-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 876 de M. Reda apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1818 de M. Potier apr\u00e8s l'article 2 du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 945 de M. Bazin et l'amendement identique suivant \u00e0 l'article 44 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "le sous-amendement n\u00b0 341 de M. Aviragnet \u00e0 l'amendement n\u00b0 90 de la commission des affaires sociales \u00e0 l'article 44 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 7 de M. Abad \u00e0 l'article 5 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2141 de M. Juanico \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2418 de M. Potier apr\u00e8s l'article 10 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "le sous-amendement n\u00b0 2608 de Mme Dumas \u00e0 l'amendement n\u00b0 2384 de M. Giraud apr\u00e8s l'article 55 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 20 de M. Saddier et l'amendement identique suivant \u00e0 l'article 8 de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 26 de M. Lachaud a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03312 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2300 de M. Bazin apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1298 de M. Jean-Louis Bricout apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 351 de M. Dharr\u00e9ville apr\u00e8s l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 981 de M. Lagarde apr\u00e8s l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 74 de Mme Obono apres l'article 3 de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 708 de M. Descoeur et les amendements identiques suivants \u00e0 l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 497 de M. Ciotti apr\u00e8s l'article 15 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 949 de Mme Obono \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2236 de M. Chassaigne avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 65 de Mme Auconie apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 253 de M. Peu \u00e0 l'article 10 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 282 de M. David Habib \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission S\u00e9curit\u00e9s (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants", "Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 133 de M. Descoeur et les amendements identiques suivants \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1096 de Mme Elimas apr\u00e8s l'article 46 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article unique du projet de loi autorisant la ratification de l'accord de partenariat sur les relations et la coop\u00e9ration entre l'Union europ\u00e9enne et ses \u00c9tats membres d'une part, et la Nouvelle-Z\u00e9lande, d'autre part (premi\u00e8re lecture).", "date": "2018-07-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 168 de Mme Obono et les amendements identiques suivants \u00e0 l'article 9 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1932 de Mme Descamps \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Recherche et enseignement sup\u00e9rieur (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (lecture d\u00e9finitive).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 581 de Mme Karamanli et les amendements identiques suivants \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 176 de M. Pierre-Henri Dumont apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 40 de M. Nury et les amendements identiques suivants \u00e0 l'article 5 quinquies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 5 de M. R\u00e9mi Delatte apr\u00e8s l'article 2 de la proposition de loi en faveur de l'engagement associatif (premi\u00e8re lecture).", "date": "2018-05-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 637 de M. Ciotti \u00e0 l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 909 de M. Prud'homme \u00e0 l'article 6 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, de la proposition de loi organique relative \u00e0 la lutte contre la manipulation de l'information (lecture d\u00e9finitive).", "date": "2018-11-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1883 de Mme Ressiguier \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Recherche et enseignement sup\u00e9rieur (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b0 21 de Mme Dubi\u00e9 et les amendements identiques suivants \u00e0 article 4 de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 2 bis de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 4 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 677 de Mme Panot et les amendements identiques suivants \u00e0 l'article 14 sexies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 24 de M. Minot et les amendements identiques suivants \u00e0 l'article 4 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1045 de M. Ramadier apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1522 de Mme Genevard et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1843 de M. Gom\u00e8s apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 351 de Mme Karamanli \u00e0 l'article 15 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 45 de M. Lauzzana \u00e0 l'article 5 de la proposition de loi visant \u00e0 renforcer la prise en charge des cancers p\u00e9diatriques par la recherche, le soutien aux aidants familiaux, la formation des professionnels et le droit \u00e0 l'oubli (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 49 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1919 de M. Garot \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 269 de M. Bernalicis apr\u00e8s l'article 45 quater du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 38 du projet de loi renfor\u00e7ant l'efficacit\u00e9 de l'administration pour une relation de confiance avec le public (nouvelle lecture).", "date": "2018-06-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture)", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 377 de M. Larriv\u00e9 apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 939 de M. Bazin \u00e0 l'article 36 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "le sous-amendement n\u00b0 1403 de Mme Pires Beaune et le sous-amendement identique suivant \u00e0 l'amendement n\u00b0 967 de la commission des finances \u00e0 l'article 60 du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1798 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Richard Ferrand, de la proposition de loi visant \u00e0 cr\u00e9er un droit voisin au profit des \u00e9diteurs de services de presse en ligne (premi\u00e8re lecture).", "date": "2018-05-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1583 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1039 de M. Kamardine \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1219 de Mme Taurine apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 224 de M. Falorni et les amendements identiques suivants apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Jean-Luc M\u00e9lenchon, du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 226 de M. Huyghe apr\u00e8s l'article 2 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b018 de M. Favennec Becot apr\u00e8s l'article 2 de la proposition de loi en faveur de l'engagement associatif (premi\u00e8re lecture).", "date": "2018-05-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 50 de Mme Auconie et l'amendement identique suivant apr\u00e8s l'article 4 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 965 de la commission du d\u00e9veloppement durable et les amendements identiques \u00e0 l'article 14 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 19 de M. Saddier et l'amendement identique suivant \u00e0 l'article 7 de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1878 de M. Fuchs et les amendements identiques suivants \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1353 de M. Pauget et l'amendement identique \u00e0 l'article 58  du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble de la proposition de loi relative \u00e0 la protection du secret des affaires (texte de la commission mixte paritaire).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'article unique du projet de loi autorisant la ratification de l'accord euro-mediterraneen relatif aux services aeriens entre l'Union europeenne et ses Etats membres d'une part, et le Gouvernement de l'Etat d'Israel , d'autre part (premiere lecture).", "date": "2018-03-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1059 de M. Peu et les amendements identiques suivants \u00e0 l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1737 de Mme Hammerer \u00e0 l'article 7 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0 42 de Mme Elimas apr\u00e8s l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1299 de M. Woerth \u00e0 l'article 19 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03311 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 613 de M. Abad et l'amendement identique suivant \u00e0 l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 1135 de Mme Bassire et les amendements identiques suivants \u00e0 l'article 5 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 507 de M. Ciotti \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 752 de M. Hetzel apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "la motion de rejet prealable, deposee par M. Richard Ferrand, de la proposition de loi constitutionnelle visant a faire de l'acces a l'eau un droit inalienable (premiere lecture).", "date": "2018-02-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 951 de M. Dharr\u00e9ville \u00e0 l'article 7 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 1755 de M. Chassaigne \u00e0 l'article 8 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2478 de Mme Bareigts \u00e0 l'article 5 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03313 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 155 de M. Vallaud et l'amendement identique suivant \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 140 de M. Bernalicis \u00e0 l'article 3 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Christian Jacob, de la proposition de loi relative \u00e0 l'interdiction de l'usage du t\u00e9l\u00e9phone portable dans les \u00e9coles et les coll\u00e8ges (premi\u00e8re lecture).", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de finances rectificative pour 2018 (lecture d\u00e9finitive).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 1217 de Mme Taurine apr\u00e8s l'article 81 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 670 de M. Prud'homme \u00e0 l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "la premi\u00e8re partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-23", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 141 de M. Descoeur et l'amendement identique suivant apr\u00e8s l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1221 de Mme Verdier-Jouclas \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 15 de M. Saddier et l'amendement identique suivant a l'article 3 Bis de la proposition de loi relative a l'accueil des gens du voyage et a la lutte contre les installations illicites (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 378 de Mme Karamanli \u00e0 l'article 19 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1296 de Mme Faucillon avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2446 de M. Garot apr\u00e8s l'article 11 septdedies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2447 de M. Garot apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 91 de la commission des affaires sociales et les amendements identiques suivants \u00e0 l'article 44 A du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'article 50 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1308 de M. Lagarde \u00e0 l'article 58 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 133 de M. Pierre-Henri Dumont apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 146 de Mme Anthoine et les amendements identiques suivants \u00e0 l'article 49 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 62 de Mme Auconie apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2174 de Mme Panot \u00e0 l'article premier du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1624 du Gouvernement apr\u00e8s l'article 47 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "La France insoumise"], "titre": "l'amendement n\u00b0 7 de M. Pancher et les amendements identiques suivants \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 775 de M. Bazin et les amendements identiques \u00e0 l'article premier du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-05-31", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article premier de la proposition de loi permettant une bonne application du regime d'asile europeen (deuxieme lecture).", "date": "2018-02-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2454 de M. Garot apr\u00e8s l'article 15 bis du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "La R\u00e9publique en Marche"], "titre": "les cr\u00e9dits de la mission D\u00e9fense \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 268 de Mme Obono \u00e0 l'article 45 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 838 de M. El Guerrab et l'amendement identique suivant \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n?131 de Mme Fiat a l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1977 de M. Mattei et l'amendement identique suivant \u00e0 l'article 54 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1431 de Mme Untermaier apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 1756 de M. Chassaigne \u00e0 l'article 9 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'article 7 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "La France insoumise"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi pour un nouveau pacte ferroviaire (texte de la commission mixte paritaire).", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03304 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'ensemble de la proposition de loi pour la protection des activit\u00e9s agricoles et des cultures marines en zones littorale et de montagne (premi\u00e8re lecture).", "date": "2018-11-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 296 de Mme Karamanli \u00e0 l'article 5 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 945 de M. Lachaud \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, de la proposition de loi relative \u00e0 la protection du secret des affaires (texte de la commission mixte paritaire).", "date": "2018-06-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1704 de M. Potier \u00e0 l'article 62 sexies du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 1269 de M. Guy Bricout apr\u00e8s l'article 79 de la seconde partie du projet de loi de finances pour 2019 - Mission Relations avec les collectivit\u00e9s territoriales (premi\u00e8re lecture).", "date": "2018-11-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 602 de M. Bernalicis \u00e0 l'article 32 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 447 de M. Dufr\u00e8gne et les amendements identiques suivants \u00e0 l'article 16 quater du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 43 de M. Bernalicis \u00e0 l'article 3 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 644 de M. Reda \u00e0 l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains", "Socialistes et apparent\u00e9s", "La France insoumise"], "titre": "l'amendement de suppression n\u00b0 487 de Mme Guion-Firmin et les amendements identiques suivants \u00e0 l'article 4 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n?132 de M. Bernalicis a l'amendement n? 128 du Gouvernement apres l'article 2 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1491 de M. Bazin \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Coh\u00e9sion des territoires (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1784 de M. Pradi\u00e9 \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Enseignement scolaire (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2685 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2236 de Mme Panot \u00e0 l'article 25 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 206 de M. Dharr\u00e9ville et l'amendement identique suivant apr\u00e8s l'article 30 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1 de M. Le Fur et les amendements identiques suivants apr\u00e8s l'article 8 du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03317 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'ensemble du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 146 de M. Leclerc et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "le sous-amendement n\u00b0 2738 de M. Garot \u00e0 l'amendement n\u00b0 2653 (rect.) de M. Moreau apr\u00e8s l'article 10 ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1294 de M. Aviragnet \u00e0 l'article 33 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1264 de M. Aviragnet \u00e0 l'article 11 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 489 de M. Ciotti et l'amendement identique suivant \u00e0 l'article premier du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 46 de la commission des affaires sociales \u00e0 l'article 8 bis A du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1577 de M. Peu \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 12 de M. Saddier et l'amendement identique suivant a l'article premier de la proposition de loi relative a l'accueil des gens du voyage et a la lutte contre les installations illicites (premiere lecture).", "date": "2018-04-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2965 de M. Vuilletet  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2456 de M. Garot apr\u00e8s l'article 16 B du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 34 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "La France insoumise"], "titre": "l'amendement n\u00b0 198 de M. Fran\u00e7ois-Michel Lambert et l'amendement identique suivant \u00e0 l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 288 de M. Bernalicis avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 991 de M. Prud'homme \u00e0 l'article 32 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 282 de M. Bernalicis avant l'article 51 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 17 de M. Lachaud a l'article 2 du projet de loi relatif a la programmation militaire pour les annees 2019 a 2025 et portant diverses dispositions interessant la defense (premiere lecture).", "date": "2018-03-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 132 de Mme Rabault \u00e0 l'article 5 et \u00c9tat B du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 151 de M. Leclerc et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1612 de Mme Buffet \u00e0 l'article 29 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "La France insoumise"], "titre": "l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 662 de M. Ciotti apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 5 de M. Verch\u00e8re et les amendements identiques suivants \u00e0 l'article 3 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 121 de M. Aviragnet et les amendements identiques suivants \u00e0 l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 999 de Mme Obono apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2727 de M. Pupponi apr\u00e8s l'article 35 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-04", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "la motion de renvoi en commission, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2683 de M. Pupponi \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2471 de M. Potier \u00e0 l'article 10 quinquies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 278 de M. David Habib \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission S\u00e9curit\u00e9s (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 281 de Mme Obono apr\u00e8s l'article 50 quater du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi relatif \u00e0 l'\u00e9lection des repr\u00e9sentants au Parlement europ\u00e9en (premi\u00e8re lecture).", "date": "2018-02-20", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 3 de M. Abad \u00e0 l'article premier de la  proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (lecture d\u00e9finitive).", "date": "2018-08-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 1004 de M. Bazin apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1380 de M. Vallaud \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 998 de M. Lachaud apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 23 de M. Bernalicis \u00e0 l'article premier du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-19", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine", "La R\u00e9publique en Marche"], "titre": "les cr\u00e9dits de la mission Anciens combattants, m\u00e9moire et liens avec la Nation, \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n? 76 de Mme Obono apres l'article 3 de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 182 de M. Nadot \u00e0 l'article 19 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 1632 de Mme Louwagie et les amendements identiques suivants \u00e0 l'article 65 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 6 de M. Abad \u00e0 l'article 6 de la proposition de loi visant \u00e0 la consolidation du mod\u00e8le fran\u00e7ais du don du sang (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 221 de M. Lagarde et les amendements identiques suivants avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b02184 de M. Jumel \u00e0 l'article premier du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 686 de M. Coquerel \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Immigration, asile et int\u00e9gration (premi\u00e8re lecture).", "date": "2018-11-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2812 de M. Potier \u00e0 l'article 62 du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 167 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 68 de Mme Battistel et les amendements identiques suivants \u00e0 l'article premier de la proposition de loi relative \u00e0 la mise en oeuvre du transfert de comp\u00e9tences eau et assainissement aux communaut\u00e9s de communes et aux communaut\u00e9s d'agglom\u00e9ration (nouvelle lecture).", "date": "2018-07-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 856 de M. Vigier et les amendements identiques suivants apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-18", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "le sous-amendement n? 295 de M. Sermier a l'amendement n? 279 du Gouvernement a l'article premier du projet de loi pour un nouveau pacte ferroviaire (premiere lecture).", "date": "2018-04-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["du Mouvement D\u00e9mocrate et apparent\u00e9s"], "titre": "l'amendement n\u00b0255 de Mme Maud Petit \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Christian Jacob, de la proposition de loi relative \u00e0 l'interdiction de l'usage du t\u00e9l\u00e9phone portable dans les \u00e9coles et les coll\u00e8ges (premi\u00e8re lecture).", "date": "2018-06-07", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 15 de M. Maillard et les amendements identiques suivants \u00e0 l'article 5 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture).", "date": "2018-06-19", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 574 de Mme Obono \u00e0 l'article 39 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article premier du projet de loi habilitant le Gouvernement \u00e0 prendre par ordonnances les mesures de pr\u00e9paration au retrait du Royaume-Uni de l'Union europ\u00e9enne (premi\u00e8re lecture).", "date": "2018-12-10", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Gilles Le Gendre, de la proposition de loi de d\u00e9fense du droit de propri\u00e9t\u00e9 et cr\u00e9ant un d\u00e9lit d'occupation sans droit ni titre d'un immeuble (premi\u00e8re lecture).", "date": "2018-10-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 3 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2411 de Mme Rabault apr\u00e8s l'article 27 septies du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-09-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 402 de Mme Boyer \u00e0 l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 680 de M. Bouillon apr\u00e8s l'article 11 duodecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 3078 de Mme Dufeu Schubert apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 867 de la commission des finances \u00e0 l'article 18 bis D du projet de loi de finances pour 2019 (nouvelle lecture).", "date": "2018-12-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "l'amendement n? 106 de Mme Le Grip apres l'article 6 du projet de loi relatif a l'election des representants au Parlement europeen (premiere lecture).", "date": "2018-02-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 452 de Mme Karamanli \u00e0 l'article 13 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 21 de M. Saddier et l'amendement identique suivant \u00e0 l'article 9 de la proposition de loi relative \u00e0 l'accueil des gens du voyage et \u00e0 la lutte contre les installations illicites (premi\u00e8re lecture).", "date": "2018-06-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 30 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 564 de M. Meyer Habib et l'amendement identique suivant \u00e0 l'article 19 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 570 de M. Le Fur apr\u00e8s l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "la motion de rejet pr\u00e9alable, d\u00e9pos\u00e9e par M. Andr\u00e9 Chassaigne, du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 28 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "la proposition de resolution Pour un nouveau Traite de l'Elysee ; Accroitre le role des parlements dans la cooperation franco-allemande (art. 34-1 de la Constitution).", "date": "2018-01-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'article 38 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2121 de M. Serville \u00e0 l'article 14 quater du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche", "La France insoumise"], "titre": "l'amendement n\u00b0 2457 de M. Garot apr\u00e8s l'article 11 undecies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0124 de Mme Bello \u00e0 l'article 2 du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 14 de M. Kamardine apr\u00e8s l'article 33 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 63 de Mme Auconie apr\u00e8s l'article 4 bis du projet de loi renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (premi\u00e8re lecture).", "date": "2018-05-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 145 de M. Leclerc et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2009 de Mme Taurine apr\u00e8s l'article 14 septies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-28", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 262 de Mme Obono et les amendements identiques suivants \u00e0 l'article 42 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2389 de Mme Degois apr\u00e8s l'article 11 sexies du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1116 de M. Woerth apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b03310 de M. Pupponi \u00e0 l'article 62 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Conf\u00e9rence des Pr\u00e9sidents"], "titre": "l'ensemble du projet de loi relatif \u00e0 la programmation militaire pour les ann\u00e9es 2019 \u00e0 2025 et portant diverses dispositions int\u00e9ressant la d\u00e9fense (premi\u00e8re lecture).", "date": "2018-03-27", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'article 2 du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 172 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 149 de Mme Dalloz et les amendements identiques suivants \u00e0 l'article 49 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 219 de M. Herth et les amendements identiques suivants \u00e0 l'article 15 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-29", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Ind\u00e9pendants"], "titre": "l'amendement n\u00b0 287 de Mme de Vaucouleurs \u00e0 l'article 34 du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (nouvelle lecture).", "date": "2018-07-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche democrate et republicaine"], "titre": "l'amendement n? 29 de M. Breton et l'amendement identique a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 257 de Mme Faucillon \u00e0 l'article 15 ter du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (nouvelle lecture).", "date": "2018-07-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 225 de M. Dharr\u00e9ville apr\u00e8s l'article 21 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b01379 de Mme Maquet \u00e0 l'article 28 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-02", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 1177 de M. Pauget \u00e0 l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement de suppression n\u00b0 52 de la commission des affaires sociales et l'amendement identique suivant \u00e0 l'article 12 ter du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 1287 de M. Aviragnet apr\u00e8s l'article 30 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (premi\u00e8re lecture).", "date": "2018-10-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 27 de M. Minot et les amendements identiques suivants apr\u00e8s l'article 10  ter du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2747 de M. Pupponi apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 726 de M. Gosselin apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 90 de M. Boucard et l'amendement identique suivant apr\u00e8s l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-17", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "les cr\u00e9dits de la mission Enseignement scolaire \u00e0 l'article 39 et \u00e9tat B de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement de suppression n\u00b0 799 de M. Bazin \u00e0 l'article 47 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 2043 de Mme Rubin et l'amendement identique suivant \u00e0 l'article 65 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1277 de Mme Bareigts \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 776 de M. Prud'homme  \u00e0 l'article 29 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-03", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 474 de Mme Untermaier \u00e0 l'article 37 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 89 de M. Cornut-Gentille et les amendements identiques suivants \u00e0 l'article 5 et \u00c9tat B du projet de loi de finances rectificative pour 2018 (premi\u00e8re lecture).", "date": "2018-11-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 969 de M. Coquerel \u00e0 l'article 22 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 786 de M. de la Verpilli\u00e8re apr\u00e8s l'article 46 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture).", "date": "2018-06-06", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 1498 de M. Dharr\u00e9ville \u00e0 l'article 39 et \u00c9tat B de la seconde partie du projet de loi de finances pour 2019 - Mission Travail et emploi (premi\u00e8re lecture).", "date": "2018-11-09", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'amendement n\u00b0 2936 de M. Potier \u00e0 l'article 62 ter du projet de loi relatif \u00e0 la croissance et la transformation des entreprises (premi\u00e8re lecture).", "date": "2018-10-05", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "le sous-amendement n\u00b0 1646 de M. Gosselin et les sous-amendements identiques suivants \u00e0 l'amendement n\u00b0 1644 (rect.) du Gouvernement avant l'article 52 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-23", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 2116 de Mme Pompili \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-25", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les Republicains"], "titre": "la motion de renvoi en commission, deposee par M. Christian Jacob, du projet de loi pour une immigration maitrisee, un droit d'asile effectif et une integration reussie (premiere lecture).", "date": "2018-04-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 11 de M. Kamardine \u00e0 l'article 19 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement n\u00b0 166 de M. Dharr\u00e9ville et l'amendement identique suivant \u00e0 l'article premier du projet de loi portant mesures d'urgence \u00e9conomiques et sociales (premi\u00e8re lecture).", "date": "2018-12-20", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["UDI, Agir et Independants"], "titre": "l'amendement n? 19 de M. Brun et les amendements identiques a l'article premier de la proposition de loi relative a la mise en oeuvre du transfert des competences eau et assainissement aux communautes de communes (premiere lecture).", "date": "2018-01-30", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 621 de M. Cherpion \u00e0 l'article premier du projet de loi pour la libert\u00e9 de choisir son avenir professionnel (premi\u00e8re lecture)", "date": "2018-06-12", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "Les R\u00e9publicains", "UDI, Agir et Ind\u00e9pendants", "Libert\u00e9s et Territoires"], "titre": "l'amendement n\u00b044 de la commission des affaires sociales \u00e0 l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s"], "titre": "l'article 8 du projet de loi de financement de la s\u00e9curit\u00e9 sociale pour 2019 (nouvelle lecture).", "date": "2018-11-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 302 de M. Le Fur et l'amendement identique suivant \u00e0 l'article 2 du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-10-16", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 171 de M. Descoeur et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'ensemble du projet de loi d'orientation et de programmation renfor\u00e7ant la lutte contre les violences sexuelles et sexistes (texte de la commission mixte paritaire).", "date": "2018-08-01", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 53 de Mme Dalloz et les amendements identiques apr\u00e8s l'article 59 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 193 de M.Breton et les amendements identiques suivants \u00e0 l'article 7 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-11-22", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 108 de M. Schellenberger apr\u00e8s l'article 19 bis du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'article 5 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-24", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Socialistes et apparent\u00e9s", "de la Gauche d\u00e9mocrate et r\u00e9publicaine"], "titre": "l'amendement de suppression n\u00b0 1402 de M. Masson et les amendements identiques suivants \u00e0 l'article 51 de la seconde partie du projet de loi de finances pour 2019 (premi\u00e8re lecture).", "date": "2018-11-15", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La R\u00e9publique en Marche"], "titre": "l'amendement n\u00b0 2362  de Mme Marsaud apr\u00e8s l'article 60 du projet de loi portant \u00e9volution du logement, de l'am\u00e9nagement et du num\u00e9rique (premi\u00e8re lecture)", "date": "2018-06-08", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Nouvelle Gauche"], "titre": "l'amendement n\u00b0 1812 de M. Potier et l'amendement identique suivant avant l'article premier du projet de loi constitutionnelle pour une d\u00e9mocratie plus repr\u00e9sentative, responsable et efficace (premi\u00e8re lecture).", "date": "2018-07-13", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement n\u00b0 2014 de M. Prud'homme apr\u00e8s l'article 13 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-27", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 548 de M. Bournazel \u00e0 l'article 11 du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine et durable (premi\u00e8re lecture).", "date": "2018-05-26", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'amendement n\u00b0 527 de M. Ciotti et l'amendement identique suivant apr\u00e8s l'article 51 du projet de loi de programmation 2018-2022 et de r\u00e9forme pour la justice (premi\u00e8re lecture).", "date": "2018-12-11", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["La France insoumise"], "titre": "l'amendement de suppression n\u00b0 328 de Mme Karamanli et les amendements identiques suivants \u00e0 l'article 16 du projet de loi pour une immigration ma\u00eetris\u00e9e, un droit d'asile effectif et une int\u00e9gration r\u00e9ussie (premi\u00e8re lecture).", "date": "2018-04-21", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Les R\u00e9publicains"], "titre": "l'ensemble du projet de loi pour l'\u00e9quilibre des relations commerciales dans le secteur agricole et alimentaire et une alimentation saine, durable et accessible \u00e0 tous (nouvelle lecture).", "date": "2018-09-14", "type": {"codeTypeVote": "SPO", "libelleTypeVote": "scrutin public ordinaire", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}, {"demandeur": ["Gouvernement"], "titre": "la d\u00e9claration du Gouvernement sur le projet de programme de stabilit\u00e9 pour 2018-2022 (application de l'article 50-1 de la Constitution).", "date": "2018-04-18", "type": {"codeTypeVote": "SPS", "libelleTypeVote": "scrutin public solennel", "typeMajorite": "majorit\u00e9 absolue des suffrages exprim\u00e9s"}}]
